Differentially Private Synthetic Mixed-Type Data Generation For Unsupervised Learning

We introduce the DP-auto-GAN framework for synthetic data generation, which combines the low dimensional representation of autoencoders with the flexibility of Generative Adversarial Networks (GANs). This framework can be used to take in raw sensitive data and privately train a model for generating synthetic data that will satisfy similar statistical properties as the original data. This learned model can generate an arbitrary amount of synthetic data, which can then be freely shared due to the post-processing guarantee of differential privacy. Our framework is applicable to unlabeled mixed-type data, that may include binary, categorical, and real-valued data. We implement this framework on both binary data (MIMIC-III) and mixed-type data (ADULT), and compare its performance with existing private algorithms on metrics in unsupervised settings. We also introduce a new quantitative metric able to detect diversity, or lack thereof, of synthetic data.

==> MIMIC/6000_noise_3_5/eps.txt <==
N: 27912
b: 128
Sigma: 3.5
T: 6000
Eps: 0.5015215475699916
Delta: 1.2871523321606923e-05
Point omitted: 182

==> MIMIC/7000_noise_1_3/eps.txt <==
N: 27912
b: 128
Sigma: 1.3
T: 7000
Eps: 1.7491308604454454
Delta: 1.2871523321606923e-05
Point omitted: 181

==> MIMIC/7000_noise_2_3/eps.txt <==
N: 27912
b: 128
Sigma: 2.3
T: 7000
Eps: 0.8574171278119891
Delta: 1.2871523321606923e-05
Point omitted: 181

==> MIMIC/bad_plot/1_18/eps.txt <==
python dp_wgan.py --iterations 2000
Achieves (0.2934442955731239, 1e-05)-DP
+ 0.8787478283291326 for autoencoder

==> MIMIC/bad_plot/1_69/dw-pred.csv <==
,real,synthetic
0,0.9758860530409008,0.674495954922082
1,0.9976052889783057,0.6771035374526645
2,0.9975706932921483,0.8126270249573033
3,0.7890720533288044,0.5795805263058574
4,0.8204234015825774,0.6364735296383467
5,0.8114843483238232,0.6639010724102203
6,0.9062178198501089,0.8248902706072742
7,0.8641351701069384,0.7064136485039976
8,0.8238844184345283,0.7312807376006295
9,0.8039105392327629,0.7458750426746001
10,0.799972394069863,0.7656301866773546
11,0.7332212891731545,0.49105212159887734
12,0.6046559874790822,0.5117025122684553
13,0.8187930266705179,0.6499659999037166
14,0.6984368073430922,0.64754446386374
15,0.7448738754132582,0.6585466962110609
16,0.8589080973487393,0.7557070907368555
17,0.6975233057711452,0.6121952985628174
18,0.7912371695958555,0.7206508234591901
19,0.8647738686045138,0.7092368988538345
20,0.7869044043362118,0.6896716697115917
21,0.8664209894168551,0.7523899443340003
22,0.862519276273779,0.7754886588270876
23,0.6958788999652004,0.5653685515037563
24,0.9998170817966778,0.9838624034004363
25,0.9911457279544698,0.9910374936636708
26,0.991176477634539,0.9886960847965335
27,0.9874126120130953,0.9831879890056708
28,0.7280075497224205,0.6731297097846091
29,0.7194370248613109,0.5693484621979128
30,0.676770796963409,0.5623847092245283
31,0.8357614883930673,0.5692354113406746
32,0.8218531879884485,0.6888404731606163
33,0.7414181221492936,0.5770458337968628
34,0.7290019990773489,0.4417884053513763
35,0.7580339450331697,0.43260635002687214
36,0.7817397438461056,0.7308254459263209
37,0.8187637066739336,0.5879465618146663
38,0.9211522155047064,0.44689676283768276
39,0.8394601416494263,0.5739164510422009
40,0.8434827339652843,0.6435835035800195
41,0.8153063506261181,0.5963979576624925
42,0.8242723667810625,0.5695131598768867
43,0.9874255815771013,0.9454020128327507
44,0.7143166744454069,0.4925521465839721
45,0.687046155206579,0.5532372955613346
46,0.7900158995027534,0.5534507857477476
47,0.8202574443363597,0.7705970105562762
48,0.8604219468474789,0.4970820668693009
49,0.7902317160242442,0.7252093702638064
50,0.6652067367893377,0.620662367325472
51,0.6636259427370269,0.48116345009990413
52,0.8442625097691316,0.6136434108527131
53,0.763223207576317,0.714080832200918
54,0.7239938776272072,0.4540345690073543
55,0.7618136231912627,0.5543937798869505
56,0.7456667380611948,0.638992410954622
57,0.7927583079137497,0.41467483361992385
58,0.8743516436936718,0.7358416407617823
59,0.7683731085631029,0.6358254690888748
60,0.710790960473809,0.48875971403608903
61,0.8150334968326848,0.707283145092248
62,0.8021586247548931,0.5601448386204242
63,0.7571834156401379,0.6121864388891476
64,0.7591040059485081,0.3545757040617158
65,0.9826422186985888,0.9212872716537812
66,0.8638092313448726,0.8208974228003214
67,0.8045275820588644,0.6375437456061404
68,0.8753161600051553,0.577114848645949
69,0.9942908653846155,0.9837651546822743
70,0.9937825432005094,0.9633885527801627
71,0.8103276722379177,0.7574508508840702
72,0.9967227744643251,0.9662995361166337
73,0.8979920435018008,0.6682187330806713
74,0.8235151965796078,0.44201505716144623
75,0.8353719501242151,0.6363682580294512
76,0.798779372041827,0.7020982670296861
77,0.84028509095681,0.7203977147179919
78,0.7747116781165293,0.6528168706517082
79,0.7028107448386588,0.5490826009120948
80,0.7453202972366003,0.5769418064775828
81,0.6350877733766934,0.41363377155803516
82,0.915570965462008,0.7833308336347675
83,0.9721360440732538,0.8894006497083058
84,0.8340366743001257,0.7364709572150445
85,0.9736192692924728,0.7699103436446373
86,0.6741463589964776,0.4342498742002731
87,0.716970200255808,0.41790084569421376
88,0.8214640605562159,0.7295108780408147
89,0.8690447304407201,0.6190017497119378
90,0.7403152748355672,0.4912755181375925
91,0.8500616006460581,0.7928977501564543
92,0.8548509844356067,0.48918988349500947
93,0.8305046411224057,0.629348601279341
94,0.7024406042397895,0.39492552325933494
95,0.8051752373031885,0.6190616449256391
96,0.839397455528953,0.647229793467276
97,0.7312575000601724,0.5632929433244737
98,0.8827509774580387,0.7406499880957876
99,0.7810234071547772,0.6842724373222178
100,0.7466515403497216,0.6130975471240345
101,0.7163526209711372,0.681332817311393
102,0.9998604456435782,0.951017613668216
103,0.8331242587783166,0.6868699615690632
104,0.8980328253072156,0.5372518420332764
105,0.9995913539090224,0.8725669426820089
106,0.9327374291190706,0.6144556039629976
107,0.7801395823595623,0.54196251108461
108,0.9762339913162349,0.9334567776900876
109,0.9860786189839944,0.9606399344828206
110,0.877102010716867,0.809185024902938
111,0.7538492379655093,0.6008378524248889
112,0.7903380819330524,0.5176613352082485
113,0.7943938764462237,0.4638881544988732
114,0.8728394621983008,0.7351963327307722
115,0.7611900386805952,0.6975273818738552
116,0.7455754781494209,0.5547305288782036
117,0.8472195199824396,0.38274790347765797
118,0.9622350815733242,0.6701449799401984
119,0.8881994158410171,0.661649771872554
120,0.7671439374769967,0.5952754071586308
121,0.8563561749138077,0.581412090087057
122,0.9258522421765781,0.7039359070867836
123,0.6807649403787445,0.5668288104333049
124,0.8039051498790866,0.5997931813465823
125,0.8347868217054264,0.6259488049095607
126,0.5658389766741911,0.6450607330968505
127,0.9002331778814123,0.6314444359986705
128,0.6993081951822678,0.6125035778072907
129,0.8089834361487542,0.5897997164002144
130,0.6526591690677572,0.3286773863741984
131,0.8395335327925316,0.5770503685882606
132,0.8624197053780053,0.6009326060658225
133,0.7451721525059628,0.6495692564474967
134,0.6498762243030891,0.3862878054030783
135,0.7418728594586509,0.6066401314159948
136,0.6671977339579475,0.3643856629262447
137,0.7771292982802183,0.40578888294025384
138,0.7888573960262193,0.4282691674145433
139,0.8284030046263285,0.45432536853101635
140,0.9435661329960617,0.7884032040801637
141,0.9498137516849605,0.4134441796649335
142,0.9703111687127238,0.7891804970539175
143,0.5675222413545702,0.6425688764528626
144,0.7962747782002537,0.5866550524253946
145,0.957087642180206,0.8427728779809706
146,0.9149615143081018,0.7482787210266392
147,0.6916666666666667,0.6594892473118279
148,0.9682453165374677,0.8609159668389319
149,0.7909575526192972,0.4740478412890293
150,0.946235396740866,0.7144404319540806
151,0.9348962254005808,0.9129583826217873
152,0.872740202790819,0.750489554805686
153,0.7876838594910851,0.6687626534911124
154,0.891359012910004,0.6273240245087326
155,0.9259046039131711,0.7849053170901649
156,0.7434810000153659,0.6958465864564607
157,0.7597032577142242,0.6068881482277891
158,0.9298313184572831,0.8062405392989587
159,0.8754686890910653,0.5878451368654735
160,0.7608887210473313,0.45120006713662303
161,0.6714221668592335,0.43543141007124975
162,0.6144810990077653,0.5192885839085418
163,0.6898619807183255,0.546875888339303
164,0.7228422526428352,0.4904568071160049
165,0.9817629422027396,0.9156296535837335
166,0.9783001679162175,0.9552247227525403
167,0.7825835129310345,0.22328484195402296
168,0.8678431913636846,0.7062013352254419
169,0.8002469976032929,0.6487077808315531
170,0.9557827577457578,0.7690853751909963
171,0.9167480304849613,0.7221182677729443
172,0.3070652758361114,0.44763953113237986
173,0.9998762642565096,0.8987034646008176
174,0.7153677892203283,0.4412422565498737
175,0.7906753923160172,0.6842860524891775
176,0.7047982525034361,0.4793932849008443
177,0.9617609006936383,0.554526270673882
178,0.8563537161111582,0.6801675477529943
179,0.9240926019646774,0.7434578728910493
180,0.748959371559906,0.5908763593020141
181,0.7667396221353802,0.5428094155230542
182,0.7208914195955233,0.49080846259571964
183,0.6740047342371422,0.3723907897568324
184,0.7094999333035161,0.5642428379746239
185,0.6607506216642406,0.4628604894468704
186,0.6865227148926898,0.4823070051203834
187,0.8362329814300675,0.5689195355423957
188,0.8976229758207631,0.6061018836882579
189,0.6982686194294585,0.532446236524016
190,0.9264287424397634,0.6940314851228673
191,0.8988990418173741,0.3516435052985596
192,0.9015600773338949,0.5008160895337634
193,0.9643585942498744,0.7653080838268169
194,0.970958774472112,0.8483060474849224
195,0.8234135975221097,0.5260207105011553
196,0.8150025159945367,0.6365502120623966
197,0.9364464727485056,0.9065443537853992
198,0.9913965124491441,0.9574872259082786
199,0.9725165308319238,0.5910848838997386
200,0.8970168266628922,0.6286960793292649
201,0.7097851133970606,0.45976912645122886
202,0.7883966911422994,0.6308207082442605
203,0.8850655611939668,0.7050410212015212
204,0.9838409607192619,0.7762786501063962
205,0.9851141859189989,0.9629049914718666
206,0.9934795014961285,0.9068222948864278
207,0.7120295603781792,0.5937528689920625
208,0.8022324377325669,0.5320024451582994
209,0.5856534201417756,0.45105202862359906
210,0.8445036420020194,0.7844322443386702
211,0.684767134431564,0.3802689156120635
212,0.7342475909714797,0.6368479921527948
213,0.9983081004032119,0.6897609282045598
214,1.0,0.6158140427931982
215,0.9993397208167366,0.5746581978684466
216,0.8471233465964083,0.7350037638455749
217,0.8310630514310309,0.7449214547019583
218,0.9174792026793432,0.54127727960242
219,0.7433410039631587,0.4196793343227334
220,0.6495896706423022,0.4124760019496862
221,0.7800052858775468,0.5288111058150998
222,0.7101073330158099,0.4917898551239764
223,0.9804494650648496,0.41666965513119353
224,0.9910968177154823,0.9318968626881474
225,0.9755435969270355,0.9049081884133432
226,0.776636241409243,0.49962226776402097
227,0.9867873498058639,0.9220668993343003
228,0.7970607712684039,0.3596300745395183
229,0.714404086532803,0.5768257181641989
230,0.6861812731966448,0.42039970810479976
231,0.805330767755239,0.5663153982640388
232,0.9935576234788833,0.8299487159372824
233,0.42154919405645447,0.3143410316692021
234,0.6308003813680103,0.5558517382714593
235,0.7271013300425067,0.4508726567550097
236,0.7691844200559501,0.6462018506563374
237,0.9274184389017566,0.7657050975287609
238,0.9273392795780856,0.7123498765289811
239,0.8222139785511213,0.43039053266424543
240,0.9503674855787532,0.8593379403238558
241,0.9370727191060675,0.8755754370204691
242,0.9781828598096731,0.9241564378176726
243,0.8401909033839359,0.7157408855631564
244,0.6696220338923609,0.48295189522266413
245,0.8256211552950332,0.7058029689608637
246,0.7793033817037366,0.5247162199269163
247,0.9833909162887785,0.5143648908494514
248,0.6828201974075271,0.42922341810851317
249,0.687013723350424,0.36585196339627013
250,0.9577883646537472,0.5504240728603151
251,0.6598696763509377,0.42341745568875927
252,0.7889700286320046,0.5331833520809899
253,0.6252266839378238,0.509393890328152
254,0.848656850967667,0.35000397713250786
255,0.7427500814597588,0.4910724185759542
256,0.8875010864841374,0.6415373750543242
257,0.37672043010752687,0.5801344086021505
258,0.6285898676992578,0.4943069192827179
259,0.602679301336172,0.4492786897792064
260,0.7027688172043011,0.5995430107526881
261,0.802717430271743,0.5575751057575106
262,0.9209194659776055,0.3834450366063738
263,0.79981806044129,0.5374376960779227
264,0.7732603397895661,0.4167821627802224
265,0.6898366508005193,0.5817593393913169
266,0.8511137866210423,0.4936476353420781
267,0.7776067432314978,0.5872934599321781
268,0.6800654550304448,0.3030167792636822
269,0.8465341156019122,0.3534843546284224
270,0.8132432141318398,0.7252854373115036
271,0.8221241125635297,0.41790693535309587
272,0.7904315432093538,0.5381803557670327
273,0.7951371248929,0.5188008412913571
274,0.7841395745919257,0.45389761320388894
275,0.7355296565679705,0.4405236431666762
276,0.6999674493320063,0.4760701668623232
277,0.7057748279078555,0.5574073418110115
278,0.6976384364190551,0.49480527220559406
279,0.5534041822108777,0.3969639701551149
280,0.4251236293270264,0.42770371963018705
281,0.8596843895009033,0.6959599671755635
282,0.964401239407175,0.771878299174973
283,0.8865042180278575,0.6602331411328175
284,0.9479193828770099,0.4381605823554976
285,0.8663276881007244,0.6738730947252902
286,0.7660874491757892,0.4041283774873959
287,0.7078574029568131,0.44688806350593546
288,0.6222030981067126,0.3591464070567986
289,0.6498704506113628,0.4661198028644197
290,0.8220091483257097,0.46488711259407284
291,0.8233413972582655,0.41211054907997946
292,0.9621388484981275,0.87638995398773
293,0.8399270639512224,0.5378515970782445
294,0.805708158046688,0.4950596661992357
295,0.9164170637621966,0.734654978397077
296,0.8134060581112139,0.43597955473225614
297,0.9159650824442289,0.8293609225132019
298,0.9253497144088803,0.6701325573876495
299,0.8265534909083863,0.44504272463302763
300,0.7118742834702525,0.38271714414203284
301,0.9011244526579955,0.6291600455467367
302,0.9517435260113779,0.8896196403216676
303,0.6559719725256996,0.5594431383395564
304,0.8111314195606207,0.7694154750385264
305,0.7738739665877672,0.49023086686563067
306,0.9375536079999288,0.5193990569141353
307,0.7482636742970477,0.6357331265172904
308,0.6778247533484973,0.5325360380787785
309,0.9786707766685561,0.9294678703100772
310,0.8743603603603604,0.4515795795795796
311,0.7145688382880033,0.4966801953756413
312,0.691309862012987,0.3216264204545455
313,0.9204559126025598,0.6539645271079675
314,0.72204902171576,0.7181788862610192
315,0.9301019247122513,0.7973043648369724
316,0.9123173919729356,0.7616254036598493
317,0.9085772707705553,0.7568607404218682
318,0.9863008786085709,0.7139322216245293
319,0.9793795718588639,0.3901341975043029
320,0.7982065919862129,0.4653220594571305
321,0.7586959017334404,0.342750197416711
322,0.8369632366654234,0.44395844989431804
323,0.8991532550142789,0.5191920537520711
324,0.7830784650561016,0.5621453749057345
325,0.6870484991550476,0.5313160833632259
326,0.9512999417963156,0.6739968791398709
327,0.9445938194593819,0.6385961138596115
328,0.6353372585476708,0.3498424749509349
329,0.9555050559380378,0.41450623924268504
330,0.9326626383221492,0.8173712790863519
331,0.8056907930325653,0.7444747731114197
332,0.597965549562839,0.3034312143702269
333,0.8107066859896438,0.462853173319919
334,0.8777054729503198,0.48325315172299577
335,0.7763339194455584,0.5475393569217798
336,0.7912569152883053,0.372162266242122
337,0.9922008891979832,0.7817076906518301
338,0.9993009249300925,0.800817380081738
339,0.6405953021337637,0.5328910405833482
340,0.7270456039686809,0.6654593269977884
341,0.8851942995521749,0.510932661399522
342,0.9032962049712325,0.5045375960094096
343,0.7905640385405966,0.5415821145881416
344,0.8069505712023528,0.2969532446967127
345,0.7325923839008635,0.3988317014929783
346,0.8145441880381639,0.5443144720253155
347,0.723674303538776,0.4810307472456553
348,0.9976321171025724,0.6684053219410016
349,0.9896790343844097,0.5988519721149259
350,0.8083708705082425,0.6225256281302178
351,0.7499532743871756,0.5196607001653367
352,0.8559408602150538,0.6800806451612903
353,0.652644297797193,0.46401338414350773
354,0.672207876049064,0.3482569399612654
355,0.9110901424232595,0.37081355232506713
356,0.8516693372030917,0.5891628848063833
357,0.8210303871872304,0.43694051984469373
358,0.8783796387198115,0.45581926173178877
359,0.6732430204637494,0.5006809303659104
360,0.9389028257287864,0.4875479165114296
361,0.6995201181247692,0.3188339196882149
362,0.6825326367577573,0.36749841687369084
363,0.36943428694342867,0.5177995267799527
364,0.8574252366609294,0.4411305938037866
365,0.9864353938157187,0.6114842842161947
366,0.9480234863408052,0.8734410529582781
367,0.6914839961202716,0.36430649854510183
368,0.5288594581427994,0.4298144506972224
369,0.9294916985062244,0.6282204785237884
370,0.799666476610474,0.4847164546615066
371,0.7092896910919539,0.31523437500000007
372,0.8233013013013013,0.36743543543543544
373,0.9689652240455743,0.3882946461468696
374,0.6257231960425852,0.5292827185718895
375,0.8115265770729435,0.40289059038704045
376,0.6709086669536519,0.5960503659061558
377,0.9613071450840348,0.7455545163393136
378,0.9993305839459685,0.5959595959595959
379,0.5585388672246923,0.4529196989642582
380,0.8068758325539211,0.5745316441345689
381,0.8138156616611828,0.45456867466522394
382,0.8270214254952626,0.5743499677002584
383,0.660135854202002,0.4030854035717849
384,0.7910427089677259,0.6648054655943416
385,0.8371899326207435,0.46680080482897385
386,0.6691956311674621,0.36761295423267254
387,0.5278211058519793,0.3566453313253012
388,0.984772353601008,0.705142980070376
389,0.9857035364936042,0.46296893475223044
390,0.9263709677419355,0.8338440860215054
391,0.9852823453050626,0.4390757969133131
392,0.7988749856503272,0.35875573552074524
393,0.4871706635122056,0.23026131842133563
394,0.6465348074760093,0.46270371168066626
395,0.9052586299602108,0.8598989138617056
396,0.7594968041232998,0.5574199833119742
397,0.9805755653513959,0.7047987671576533
398,0.9934313145438899,0.6191305400172117
399,0.824936824779779,0.44883673973033
400,0.6177498971616618,0.2967375761493409
401,0.8474560015345514,0.4475015585287489
402,0.5626199915934884,0.3801049677939723
403,0.8106810739001482,0.47683862147800293
404,0.6382765396210164,0.36887650732127475
405,0.7094852624784853,0.4065189328743546
406,0.8552050307721,0.5457220175929379
407,0.5519375672766416,0.39010456712286634
408,0.7172771552898106,0.515939421962389
409,0.8769662315244362,0.5756762171909436
410,0.7029248841469986,0.28452203901282463
411,0.6282595304907261,0.4541156206511077
412,0.4616397849462366,0.443763440860215
413,0.6417439436417224,0.43837610524045717
414,0.8074072777860412,0.32318398035458573
415,0.8739755889399594,0.5516781318444026
416,0.8837925073666162,0.3976052055859798
417,0.8630836504504857,0.3390822026354148
418,0.03600988928302695,0.10706223798774583
419,0.8119367673943435,0.30839875255403804
420,0.701463176851865,0.4034393018194871
421,0.8421165842116585,0.40910231591023155
422,0.9066996451231316,0.8064738143886439
423,0.9383347849028297,0.716030624937752
424,0.7342398578986852,0.4220786258284904
425,0.6726333019132297,0.5507604514304638
426,0.8994158238195847,0.4958095782407256
427,0.8680338190322001,0.5111904465385307
428,0.8633497996850361,0.7912005047629307
429,0.6183265526632047,0.44791012028798555
430,0.787330170368773,0.5717992955215296
431,0.7354813096544615,0.551338172203931
432,0.8820844006250705,0.5685412739838576
433,0.8896304697568016,0.4714897938346317
434,0.7739579204861687,0.4777882898432139
435,0.7489207245013627,0.5658345995224658
436,0.7748688963290973,0.43359374062473743
437,0.5755751451300796,0.4466781337346807
438,0.9822637858755241,0.9901107169730194
439,0.865113113113113,0.5718438438438438
440,0.576124175109211,0.27810019518542617
441,0.7948694534632035,0.4228963744588744
442,0.9903593716376158,0.7659457714654616
443,0.8803959974451778,0.47550067418919884
444,0.8842183471432226,0.6679016840848406
445,0.8186011110227543,0.41397525759142084
446,0.872854351505788,0.6301617685482863
447,0.8574255296268416,0.45437143778900957
448,0.744489863382941,0.5573285187845808
449,0.6971974019449528,0.5358524419564359
450,0.8423055476751807,0.7352454926973382
451,0.8729184688581314,0.4051802706376668
452,0.7812567407247628,0.3711813794219154
453,0.7414788991865772,0.6786271008701075
454,0.9353626936112929,0.4622780553471568
455,0.5734388335338454,0.58238475696908
456,0.8167528596540393,0.5392661070491427
457,0.9341876795894221,0.5076752869589268
458,0.5457721699245754,0.4154972140119057
459,0.6193327509932656,0.48369212995576094
460,0.9119129685480396,0.7516264541146057
461,0.6314092228313446,0.6148554229818339
462,0.9432441148016768,0.4557669568956251
463,0.7316396156330749,0.7059882375107667
464,0.6855503954110715,0.32503630101642844
465,0.7637841235632183,0.41529274425287355
466,0.8691590290181839,0.3506646950308922
467,0.7541330464407388,0.38461538461538464
468,0.5574070092453236,0.8437432810148355
469,0.9495924165925231,0.762719431782361
470,0.8627286421347107,0.7106627931999139
471,0.9956772851198163,0.790402138039891
472,0.9996605482559632,0.8510800360977953
473,0.9996677442528735,0.8004489942528736
474,0.7071730458312881,0.48178754671897317
475,0.8378753710182898,0.7191578092095444
476,0.5436056464787767,0.2630621288751064
477,0.8969354838709677,0.6271774193548387
478,0.9313153643397669,0.3925516537709378
479,0.9748247062483548,0.7007322851604565
480,0.9798552528465403,0.7249189446672506
481,0.8844656066660997,0.33804381713573106
482,0.5691502705802244,0.4699136293588502
483,0.6101494462960972,0.4502383256280686
484,0.6460976134164695,0.5971296495377338
485,0.9528366125506218,0.8695480772676774
486,0.9670502401849244,0.8710456170766062
487,0.8454091333046347,0.4739516071172334
488,0.32844771944922546,0.2906088640275387
489,0.7740655271019514,0.580788063975862
490,0.9096713305759473,0.8251952444593644
491,0.8506031882809134,0.637930848772081
492,0.3989919943453341,0.32566572934433535
493,0.8521346381331326,0.7306377029788149
494,0.7210824061098934,0.5750741579134379
495,0.981833817048264,0.7566376437708265
496,0.8257583907056799,0.5989538511187608
497,0.8225818852837152,0.567122866369368
498,0.5690701506006641,0.42729523194489294
499,0.9361965168780908,0.772683293915287
500,0.9980288857828907,0.6286420814966132
501,0.8579516212043232,0.6409668300178268
502,0.8119602924252586,0.7470504955167532
503,0.7707300646551725,0.5751167385057472
504,0.8172756099782255,0.7625907619449757
505,0.9269521602701882,0.7091830741843022
506,0.914516115678531,0.6894016542063038
507,0.8152471788248347,0.7386138777808136
508,0.9345990191836144,0.8153631184191548
509,0.8019139984050014,0.42204764829362645
510,0.6490425761832721,0.3864058785390102
511,0.9594543316640354,0.83602778935928
512,0.8137648089245377,0.7453556446780067
513,0.8184683992003691,0.8682377364293403
514,0.7169283716928372,0.7634975263497525
515,0.8047742679936534,0.5090941872205395
516,0.7277083710543786,0.4202777366275465
517,0.7130028310448232,0.5380711410984849
518,0.002794797377190128,0.06449532408900349
519,0.5842792427727521,0.46854490005293653
520,0.8823371317996129,0.8025155880455815
521,0.8373532483434168,0.40579984154422355
522,0.5937455100574713,0.5515355603448276
523,0.5113721960811167,0.34810169922620154
524,0.4439617163135821,0.3609850521561458
525,0.5666272316627232,0.4905535240553524
526,0.671928617901292,0.5314434426991357
527,0.9145656152438368,0.4785732228083396
528,0.6460619795485417,0.3803171378071568
529,0.7072273651874299,0.462067056886269
530,0.4129219522683294,0.39378628251988823
531,0.660458018254209,0.4389716599982391
532,0.8387093506914434,0.5636107659896283
533,0.8415334039115173,0.407629957568666
534,0.6349423302514099,0.48050394863494844
535,0.8553143102997895,0.4339802394013429
536,0.642475727310993,0.3432720037013458
537,0.6766839192006325,0.4734454748041118
538,0.26813635874825253,0.38305194106893214
539,0.8801933693531149,0.671886593254299
540,0.5895412005163512,0.31493384251290873
541,0.7720119022011902,0.44678066967806696
542,0.8492806500252276,0.415629128643049
543,0.7647564777980862,0.29975271476185356
544,0.730011167745261,0.5085461886489893
545,0.855641936365217,0.7514550888784017
546,0.6896703257282251,0.685213086526044
547,0.7420698924731183,0.8312634408602151
548,0.8359021367482194,0.5200282333098055
549,0.3509427004102706,0.3534627145469353
550,0.5690558186253408,0.38566329459032855
551,0.5375350442096184,0.43601466465387095
552,0.6873618403967596,0.5050006650662849
553,0.822851141749246,0.4727488151658768
554,0.9350020744018808,0.4742697337082622
555,0.9018635817803484,0.4876204269829775
556,0.8817609191153822,0.6931713176861948
557,0.833252688172043,0.5209139784946236
558,0.6440085635449704,0.31139822826438307
559,0.9657121989920485,0.4509362896462798
560,0.9997849462365591,0.6118817204301075
561,0.9995162330681573,0.832401634057192
562,0.9538875147865362,0.786600709753737
563,0.9398927895021645,0.3952194940476191
564,0.9969957352902186,0.28952096968609203
565,0.9505408380596836,0.5179421829755666
566,0.8417896513339798,0.686651995711567
567,0.9959433918775642,0.8925306166351665
568,0.9983874435605247,0.9384540958933563
569,0.8387478485370052,0.7634063037865748
570,0.7403617513053311,0.289831304665935
571,0.3918270781804495,0.4414453167007205
572,0.7325110357450473,0.606124838501292
573,0.7492113956434266,0.23620045867382
574,0.4284177691728515,0.40238786705388835
575,0.9966194932313035,0.3251432873891732
576,0.906581073038007,0.681260096930533
577,0.8033433778160424,0.3041684603242933
578,0.9988348748834875,0.8410410841041084
579,0.7997200387638634,0.4858720919184945
580,0.6751669538991814,0.36885501938819476
581,0.9527260995806,0.7882568018066458
582,0.9650852841007576,0.735518567620618
583,0.6328125,0.5885461488812391
584,0.5065860215053763,0.4818548387096774
585,0.8627745626454053,0.6543594711176243
586,0.8340466716851274,0.7111732444348855
587,0.4483747267318926,0.43317922803999565
588,0.479413493620791,0.37754485316642244
589,0.8362730336273034,0.6842510934251094
590,0.9274255980709436,0.6109270892823149
591,0.8812102533315649,0.5269596721837893
592,0.7341382535498683,0.39553325964345426
593,0.9342510934251094,0.4269556176955618
594,0.7988170771050651,0.4551242069039682
595,0.7625593696027634,0.5173116364421416
596,0.6728278806141483,0.6672765102597216
597,0.9911646748492678,0.6001493863049097
598,0.6077725220382714,0.5923994839819393
599,0.8416681111012213,0.6743229505815995
600,0.8697985545133016,0.8372289712440412
601,0.9066881836112606,0.8826728826728827
602,0.9580356182485903,0.7153305981960386
603,0.6929038935554119,0.586537080910331
604,0.8552631578947368,0.3947396821429789
605,0.5705679862306368,0.616098321858864
606,0.8209291539985852,0.4562945334788699
607,0.7456460976134164,0.8520210707374758
608,0.6373502831010454,0.3918163835656214
609,0.6553131730099591,0.36514977739674864
610,0.5172175356105656,0.30668879362006174
611,0.6693925989858669,0.3566450379914615
612,0.6474752368647717,0.44714281869078376
613,0.5976834958864443,0.4093990589202039
614,0.7636870416307161,0.5420351596203624
615,0.693702906350915,0.6491696140242964
616,0.9610169099981518,0.7729855849196082
617,0.4336235622917338,0.5838976674191121
618,0.774537236332329,0.4144425312096427
619,0.657635379708275,0.606888148227789
620,0.7581139102199104,0.46108862590603406
621,0.6680956990734338,0.4722567955869021
622,0.5804817902994621,0.36260962039363154
623,0.49585887920834676,0.22964397117349683
624,0.588825574311006,0.6021574741067268
625,0.8602601311404923,0.8755240245082232
626,0.5619354838709678,0.7613709677419355
627,0.6764387538921633,0.4752260917293773
628,0.9869114168995914,0.6824607611266394
629,0.907680177758664,0.8434218542809018
630,0.641450461118886,0.5806688915204363
631,0.7310793377768222,0.5169855944958074
632,0.5031330679862307,0.5247418244406197
633,0.8319273498363527,0.4466110419643818
634,0.48983980217180945,0.42966706088951007
635,0.7479138745683457,0.4048208328849671
636,0.8805962117950925,0.8724709427464485
637,0.6935109635980885,0.6927733984849184
638,0.5851079085107909,0.41066179106617917
639,0.7194453402128346,0.1335053208642374
640,0.6977306947730695,0.6845020434502043
641,0.9811559139784947,0.794758064516129
642,0.674908621801763,0.6782412384433456
643,0.40817292181955045,0.3447682546510378
644,0.7026468689477081,0.5979018721755971
645,0.5947193880046565,0.41476967023077
646,0.5849279724790368,0.3403569124919372
647,0.7693231519323152,0.4504552950455295
648,0.6292628939687763,0.41774891774891776
649,0.8110564354913117,0.516438566815316
650,0.9962105716438798,0.49339361969354434
651,0.8160856466537552,0.5325263610931784
652,0.5717604043445532,0.6229917195397354
653,0.8755240245082232,0.9661399548532732
654,0.858932520470982,0.7142669296515451
655,0.8567140090380891,0.7767054013341941
656,0.8950525402365102,0.8067697413842246
657,0.5579029182751463,0.4765795974339466
658,0.2954960765344512,0.1753197893152746
659,0.8325327959461177,0.4458781291881474
660,0.7551349607484676,0.6709323583180988
661,0.5387144854715038,0.5764839656417584
662,0.7640829929047516,0.5238120834229198
663,0.6057737134660212,0.6338652800191261
664,0.9302300580520318,0.8769619436680285
665,0.7959717593090349,0.7491667562627674
666,0.642593389259339,0.48207499820749977
667,0.99828012469096,0.09437815758357515
668,0.9993367749336775,0.5029576252957625
669,0.6570629972049021,0.531068587400559
670,0.6432695413436692,0.393619455211025
671,0.4983027303053129,0.5607935591794411
672,0.615268817204301,0.4946236559139785
673,0.9179696741585117,0.5567050220453812
674,0.5695444934236461,0.5220227215711573
675,0.6345629884562989,0.29398795439879544
676,0.5127391958718555,0.45581595355837456
677,0.999820749982075,0.8326880332688033
678,0.6431313784254961,0.30992536874889814
679,0.6763618083234587,0.4250729700476549
680,0.9699212637540051,0.5763311061987201
681,0.5664264974728466,0.4132487364232713
682,0.8657340116279069,0.6368499677002585
683,0.805236712303508,0.6278830344658031
684,0.9864545259084068,0.9709202322081273
685,0.687046982964251,0.5435281082162478
686,0.8914095258574346,0.6637279145611583
687,0.7424462365591398,0.5976075268817205
688,0.9114168995914858,0.9689314125994409
689,0.5535006462731581,0.3984758724687634
690,0.7026237136020799,0.7951864086833412
691,0.8345843639100978,0.2884611248521346
692,0.8867677636767763,0.6105793360579336
693,0.6522758726741503,0.5252421959095801
694,0.8516792137279059,0.6364709574961468
695,0.9733419327098786,0.8046866602171343
696,0.9924674486172389,0.8221143969556752
697,0.7525148406646631,0.31398458392323425
698,0.7181451612903226,0.676236559139785
699,0.5244033541173941,0.4747903676628682
700,0.5402600197607192,0.34244739442199895
701,0.7121098089811131,0.5341361143963014
702,0.7191464201247044,0.42840249408729303
703,0.8013434495623475,0.6927554168460325
704,0.7186682435580403,0.5986094685159301
705,0.6576797785234244,0.6259941500445105
706,0.9988174586110514,0.9324876370672973
707,0.9998026976610704,0.8183024824221552
708,0.7940828102534219,0.711639926779369
709,0.7247615974761598,0.6451566645156664
710,0.25722885090830916,0.0665376760184887
711,0.672830878400172,0.6282478586531914
712,0.8110287004192196,0.6749435665914221
713,0.823163781051726,0.7931605548983762
714,0.9242179941954208,0.8964850048371493
715,0.5918352704835701,0.35148514851485146
716,0.9960380736233528,0.8184361640726646
717,0.9986739777084901,0.7822814751102032
718,0.48393126075731496,0.5424913941480207
719,0.9996638339070568,0.7413403614457832
720,0.99956979995698,0.7757940775794078
721,0.6917519755747126,0.4781160201149426
722,0.6370135454740915,0.6758761556654482
723,0.5196932229509371,0.542773178511271
724,0.5639063845822567,0.39822216838931956
725,0.5630577357273412,0.5398702648460739
726,0.910483870967742,0.5324731182795699
727,0.9994265849550228,0.8533849406873812
728,0.8698118279569893,0.5509677419354839
729,0.99914006234548,0.5780930882511017
730,0.9847278984727899,0.6236287373628737
731,0.9974462365591398,0.9120698924731182
732,0.4491617879807619,0.369981099893975
733,0.6233605676198666,0.6250268759406579
734,0.9088270078486185,0.6482457083467728
735,0.723570370002401,0.5040610019621967
736,0.5789779117907483,0.47077440352262667
737,0.5562484320682364,0.5244238970719994
738,0.42880693832204414,0.542199763466294
739,0.2791335196731886,0.5874543109008815
740,0.059019565684798936,0.08944313050956787
741,0.9989250779318499,0.47801784370633127
742,0.9914784946236559,0.856021505376344
743,0.7535421671902913,0.6436464301115012
744,0.7954496557659209,0.26865049483648884
745,0.9230121173012118,0.856510360651036
746,0.18886380737396535,0.3477372890465441
747,0.4852182326381423,0.4701677058697054
748,0.5873387096774194,0.40142473118279565
749,0.2124274349602236,0.23661578155235435
750,0.6039425559380378,0.39707938898450945
751,0.9802214339460389,0.9749543158121037
752,0.35992545604415294,0.43077805253915347
753,0.3126883340507964,0.3274680728942459
754,0.5295430107526882,0.3724731182795699
755,0.9213609976349173,0.6652332831649108
756,0.9792540040847039,0.8095238095238095
757,0.08986348489734497,0.06600021498441366
758,0.7445873476851212,0.6541280597427742
759,0.6075679357567936,0.6000035850003586
760,0.9204386625094075,0.5697236856252016
761,0.5467870838261117,0.610077769415475
762,0.5673511072887552,0.6666845839604386
763,0.7616589068670385,0.289263817821417
764,0.21820917983446197,0.23229065892722778
765,0.8176198666953344,0.6943130509567834
766,0.14930667526604324,0.15833602063850372
767,0.39116414059980653,0.436955820702999
768,0.617005267118134,0.8876706438783187
769,0.8458949891670123,0.7597842622043975
770,0.7583602150537634,0.5014784946236559
771,0.6877755080098914,0.5009855571085546
772,0.7028058482046873,0.563212212427435
773,0.7490388660086282,0.6635297340128934
774,0.3906790208823123,0.3891731587762566
775,0.8093420769726941,0.5430015050526769
776,0.5749560979106189,0.4688026377092068
777,0.7913440860215053,0.7341129032258065
778,0.9982971248297124,0.7821216032121603
779,0.8625174674836075,0.9021820917983446
780,0.9188346592130724,0.22806923242313482
781,0.7170499789675513,0.5412774033241052
782,0.3308610125765882,0.27152531441470495
783,0.7772043010752688,0.737741935483871
784,0.9203355199483815,0.7478868695558663
785,0.9923002409279451,0.8877905003187535
786,0.34032032677630875,0.9011071697301946
787,0.5645430107526882,0.28110215053763443
788,0.48035419803541984,0.4906072990607299
789,0.9568372393033756,0.852988604601161
790,0.7298967963878735,0.6122876800688024
791,0.9244623655913978,0.8800268817204301
792,0.13526881720430106,0.10623655913978494
793,0.6250806798623063,0.32751990103270223
794,0.5546119114168996,0.4267899376478177
795,0.424758064516129,0.31110215053763446
796,0.6820967741935484,0.5931182795698924
797,0.3566437325306386,0.3891636207267254
798,0.6550741775962159,0.6918942162975704
799,0.10833960506038776,0.21839945525570725
800,0.5808238330823833,0.4656019215601922
801,0.5973655913978495,0.7353494623655914
802,0.5149430230058052,0.42969253923887335
803,0.8693969687197678,0.7874879071267332
804,0.9359277574715115,0.9128144485056977
805,0.034612490594431944,0.012361603783725639
806,0.8411265183274214,0.891862839944104
807,0.46447000645022574,0.4913459471081488
808,0.9277855427731785,0.4406336236246998
809,0.7691267536378863,0.4820756311559797
810,0.4946791357626572,0.1605933569816188
811,0.44941947968178886,0.2396796387873576
812,0.6497849462365591,0.44075268817204305
813,0.9198573169857317,0.9225998422599841
814,0.9331523583305057,0.4220059433836156
815,0.27828548901551803,0.07586997813855137
816,0.8355729950548269,0.615620296710385
817,0.7674300304236816,0.5098656858045645
818,0.7052591955259195,0.5331971033197103
819,0.4980640998064099,0.18554169355416933
820,0.25013436525851873,0.06750510587982372
821,0.8511232935612169,0.5678813286036762
822,0.9865634741481243,0.9008921853165646
823,0.8659283947962584,0.8724151524925636
824,0.7689992475545524,0.8259701171665055
825,0.8276177166200818,0.8511610406364223
826,0.9906461670788087,0.9072501164749309
827,0.9162751778136393,0.6982368059291136
828,0.4599010965383788,0.5084390453665878
829,0.9424854869920447,0.8477209202322081
830,0.6932490731048786,0.5282372851510913
831,0.8983123723530044,0.6474255616467806
832,0.8584327636246372,0.8886380737396539
833,0.9603353756852628,0.9226056110931957
834,0.25344012040421415,0.22543539023865833
835,0.8341395248844459,0.7438460711598409
836,0.6858339121332773,0.5757021413967502
837,0.6287495968175465,0.6989212629466366
838,0.5572995054826919,0.5554719415179532
839,0.4204020208534881,0.6500053746103407
840,0.10256961617030423,0.34075189047772636
841,0.9850585832527141,0.7206277544877997
842,0.6191935483870967,0.46596774193548385
843,0.6552700426477439,0.2581801240010035
844,0.9970254094541806,0.7167329677812422
845,0.628110549521454,0.43120765673728356
846,0.9092212306920403,0.8880048740278822
847,0.3663334408255402,0.6167902827045039
848,0.4439665985736301,0.7116439092570691
849,0.9489894646312621,0.9362502687594066
850,0.8734680713824983,0.8683078907761772
851,0.9959152961410297,0.8074814575943244
852,0.9986026013114049,0.8026443082876491
853,0.1796581012794323,0.12547037952908285
854,0.49034154033616456,0.47751137870479876
855,0.9278649752741346,0.744786067512363
856,0.9449879941224958,0.7325018815181162
857,0.6576712181485862,0.7202809733720388
858,0.9908631624207245,0.9757067612598086
859,0.6648392991508116,0.5046759109964527
860,0.5550956783487422,0.24301225542894
861,0.6746313636852869,0.531175744930992
862,0.07728689669998923,0.04880146189401269
863,0.9861857665018275,0.9496344872070523
864,0.6018606380168846,0.5769934359195092
865,0.556159030615903,0.5507636050763606
866,0.9941954208319896,0.979683972911964
867,0.531161523850482,0.6297889115865678
868,0.36981294345302085,0.597398408944313
869,0.6283594925822404,0.5081165340786927
870,0.584820468716405,0.40722425284884967
871,0.5583145221971407,0.6912823820273031
872,0.7222401375900247,0.8330646028162958
873,0.2943769487151919,0.5910833960506039
874,0.7455470737913485,0.6898541375479339
875,0.6292593786950447,0.6621519939804363
876,0.9339997850155863,0.9878533806299042
877,0.9108889605503602,0.691174889820488
878,0.8701494141674728,0.9061593034504998
879,0.5038163835734251,0.3532036121264244
880,0.6421550704376815,0.7117969674158511
881,0.516770586970544,0.6483014405504193
882,0.5087615566544829,0.5549344227047948
883,0.50415860041586,0.47633899763389975
884,0.9506610770719123,0.909921530689025
885,0.6988819608686305,0.6108901311545903
886,0.25884123401053427,0.5165000537461034
887,0.3674193548387097,0.44201612903225806
888,0.2542190691174889,0.38578953025905627
889,1.0,0.8601526389336772
890,0.5,0.30624529721595184
891,0.5,0.9987100935182199
892,0.5,0.6454525908406795
893,0.5,0.02622809846286145
894,0.5,0.8444659567602453
895,0.5,0.48924750463211997
896,0.5,0.01171665054283566
897,0.5,0.5325163925615393
898,0.5,0.9193635093000753
899,0.5,0.26929692539238875
900,0.5,0.8126410835214446
901,0.5,0.8761423502849155
902,0.5,0.7070522468286389
903,0.5,0.8575575145130079
904,0.5,0.6072234762979685
905,0.5,0.7548376693184262
906,0.5,0.7970866480326811
907,0.5,0.9872084273890143
908,0.5,0.9878533806299044
909,0.5,0.8032469626921835
910,0.5,0.2589765641797463
911,0.5,0.3849709739840894
912,0.5,0.4747903676628682
913,0.5,0.748481182795699
914,0.5,0.5378413244463556
915,0.5,0.8772844549559234
916,0.5,0.5452004729657101
917,0.5,0.3120498763839622
918,0.5,0.8002794797377191
919,0.5,0.8935827152531441
920,0.5,0.7395463828872406
921,0.5,0.3052778673546168
922,0.5,0.3245189723745029
923,0.5,0.31108244652262707
924,0.5,0.9796839729119639


==> MIMIC/bad_plot/1_69/eps.txt <==
python dp_autoencoder.py
python dp_wgan.py 
Achieves (0.8040314058533558, 1e-05)-DP
0.8040314058533558 + 0.8787478283291326 = 1.68277923418

==> MIMIC/bad_plot/3_32/eps.txt <==
python dp_autoencoder.py
python dp_wgan.py --noise-multiplier 1.1 --iterations 8000
Achieves (2.440819400491904, 1e-05)-DP
2.440819400491904 + 0.8787478283291326 = 3.31956722882

==> MIMIC/different iterations/12000/eps.txt <==
N: 27912
b: 128
Sigma: 1.1
T: 12000
Eps: 2.9610674685307354
Delta: 1.2871523321606923e-05
Point omitted: 184

==> MIMIC/different iterations/4000/eps.txt <==
N: 27912
b: 128
Sigma: 3.5
T: 4000
Eps: 0.40952344578614214
Delta: 1.2871523321606923e-05
Point omitted: 182

==> MIMIC/different iterations/6000/eps.txt <==
N: 27912
b: 128
Sigma: 1.1
T: 6000
Eps: 2.0968875172420884
Delta: 1.2871523321606923e-05
Point omitted: 208

==> MIMIC/old version when fixed auto noise/14000_gan1.1_auto3.5/eps.txt <==
N: 27912
b: 128
Sigma: 1.1
T: 14000
Eps: 3.203823907938878
Delta: 1.2871523321606923e-05
Point omitted: 181

==> MIMIC/old version when fixed auto noise/4000/eps.txt <==
N: 27912
b: 128
Sigma: 2.3
T: 4000
Eps: 0.6481824067714756
Delta: 1.2871523321606923e-05
Point omitted: 181

==> MIMIC/old version when fixed auto noise/6000/eps.txt <==
N: 27912
b: 128
Sigma: 3.5
T: 6000
Eps: 0.5015215475699916
Delta: 1.2871523321606923e-05
Point omitted: 182

==> MIMIC/old version when fixed auto noise/7000/eps.txt <==
N: 27912
b: 128
Sigma: 1.3
T: 7000
Eps: 1.7491308604454454
Delta: 1.2871523321606923e-05
Point omitted: 181

==> MIMIC/old version when fixed auto noise/8000/eps.txt <==
N: 27912
b: 128
Sigma: 1.3
T: 8000
Eps: 1.8703420470036
Delta: 1.2871523321606923e-05
Point omitted: 181

==> MIMIC/old version when fixed auto noise/9000_gan2.3_auto3.5/eps.txt <==
N: 27912
b: 128
Sigma: 2.3
T: 9000
Eps: 0.9729821386862466
Delta: 1.2871523321606923e-05
Point omitted: 183

==> MIMIC/worse/2000/eps.txt <==
N: 27912
b: 128
Sigma: 1.1
T: 2000
Eps: 1.3909391451927353
Delta: 1.2871523321606923e-05
Point omitted: 948

==> results/0_94145/command.txt <==
python dp_autoencoder.py --noise-multiplier 2.5 --lr 0.02 --iterations 13000 --l2-penalty 0. --minibatch-size 128
Achieves (0.79564, 1.287e-5)-DP

python dp_wgan.py --iterations 30000 --clip-value 0.1 --l2-norm-clip 1. --minibatch-size 256 --microbatch-size 256 --l2-penalty 0. --noise-multiplier 12.
Achieves (0.48275205559941226, 1e-05)-DP

Overall: 0.9414517071730653, 1e-05


==> results/0_94145/dw-pred-full.csv <==
,real,synthetic
0,0.9391553447091064,0.5
1,0.9930740675708511,0.5
2,0.9995925565248982,0.5
3,0.855955749612466,0.5
4,0.8434786558728244,0.5
5,0.8443101928674464,0.6943621554002026
6,0.9270556602671047,0.808614046865764
7,0.9003683445771877,0.5
8,0.8394456958325133,0.5
9,0.8501803191280928,0.6073583677013241
10,0.8428351196445185,0.7611624807512648
11,0.7879303623107523,0.5308388779156576
12,0.6891965959901918,0.5
13,0.813457426632168,0.5
14,0.754959951146079,0.44521928641084635
15,0.815586674501775,0.5409617664708581
16,0.8828389381701037,0.7629555402642512
17,0.7525437657671432,0.5
18,0.8174040934644475,0.5
19,0.8508232437295947,0.5
20,0.8249394674974424,0.7243276884381282
21,0.8824380087719423,0.6848142393242713
22,0.8692268708560522,0.47917218278613094
23,0.7425466065105772,0.5
24,0.9992403444684957,0.964693140557714
25,0.9779489165868951,0.5
26,0.9844638025044491,0.9726171573447315
27,0.986293100190391,0.5
28,0.7843942186358505,0.5
29,0.7604998973260635,0.5
30,0.7631390304126311,0.5239617929367577
31,0.859492981550162,0.5
32,0.8612349855399883,0.5
33,0.7858111106277462,0.5
34,0.8272489620175305,0.5
35,0.8542004626511668,0.5
36,0.8129944781577308,0.6229479690193704
37,0.8774620524510416,0.5
38,0.9275206431986093,0.37681931768796184
39,0.8918319861724959,0.5
40,0.8950521484863647,0.5
41,0.8253094006365975,0.5
42,0.8649585196401118,0.5
43,0.9801734705525569,0.5
44,0.7605047235144351,0.43065384023478526
45,0.7397555886357996,0.5
46,0.8404865286127812,0.5
47,0.8602960840155792,0.5
48,0.9043285855164543,0.5
49,0.8484141339567696,0.5
50,0.7284331275650106,0.5573074142423912
51,0.7707448642566783,0.5
52,0.894374099375567,0.5
53,0.8166159582550953,0.5528720541425257
54,0.7956329586172401,0.4216103362605465
55,0.8099812325035464,0.5434453106365884
56,0.7714334276834277,0.4314167801009906
57,0.852384333721169,0.5
58,0.8605357838852933,0.5
59,0.8259011776079421,0.509565772886872
60,0.7709485514352612,0.5
61,0.8676685734423278,0.7350202948894637
62,0.8470804541603925,0.41951087290770184
63,0.8129688282462233,0.6589159030890047
64,0.7565460598407447,0.5
65,0.9866082364204589,0.5
66,0.8936914016509989,0.7729559845881107
67,0.8383680364895056,0.5
68,0.9267708227294835,0.5
69,0.9872779693138974,0.5
70,0.9836364918055206,0.5
71,0.8443306828724244,0.7507000996988834
72,0.991027263067012,0.9045629109384339
73,0.9312242293343805,0.5
74,0.8706685939404245,0.5
75,0.8762121903024777,0.5
76,0.8294184798158105,0.4638373071462504
77,0.8838755894991661,0.5
78,0.8254801329130055,0.5
79,0.7829044912937337,0.5876177139461547
80,0.782994291245974,0.5
81,0.776816422361825,0.5
82,0.9306739740360346,0.46778888778501443
83,0.9777016595128969,0.5
84,0.8551451512617654,0.5
85,0.9745510702738533,0.5
86,0.7816822967194855,0.5
87,0.761381796796093,0.5
88,0.840044288675036,0.6854190121654776
89,0.9112426710469281,0.45573469189879773
90,0.8149043332574322,0.5
91,0.8680290834896098,0.5
92,0.8757750057396496,0.5
93,0.8728758785053714,0.5
94,0.773091719699421,0.5
95,0.8544051066548526,0.5
96,0.8892154329153309,0.5
97,0.8197754985886756,0.5
98,0.9106533243887894,0.5
99,0.8074727541917656,0.5
100,0.8067361226758933,0.5
101,0.7732391478726055,0.6078011515328244
102,0.9993016428606605,0.5
103,0.842176944868163,0.5
104,0.9146301333237356,0.5
105,0.7611367953266674,0.5
106,0.9160565996503497,0.5
107,0.8389300951898053,0.5
108,0.9694597575235036,0.8240000649596069
109,0.9774527050810197,0.8734645425764911
110,0.9114721161831475,0.5
111,0.8207074048273015,0.5
112,0.7850019060722857,0.5
113,0.8434562676112123,0.5
114,0.9057848081008936,0.3534719999591414
115,0.8126515847444661,0.5
116,0.8251405617275767,0.5
117,0.8341340472228251,0.5
118,0.9628568197605856,0.5
119,0.898459034688704,0.5
120,0.807669514429066,0.5
121,0.8991136048660302,0.5
122,0.9122193895010607,0.5
123,0.7657405205050445,0.5
124,0.8288821334858559,0.5
125,0.8928852318956878,0.5
126,0.6863040206407225,0.5
127,0.9239440689078859,0.5
128,0.7953696520814415,0.5
129,0.8398333231028634,0.5
130,0.7589215158045977,0.5
131,0.8814961159749688,0.5
132,0.8935607198009609,0.5
133,0.8083255542993857,0.5
134,0.4652643195521103,0.5
135,0.8008463252978437,0.5
136,0.7348180482481543,0.5
137,0.6891274511997731,0.5
138,0.7762342348822712,0.5
139,0.8225099762726489,0.5
140,0.8918761462940986,0.5
141,0.9220271776310616,0.5
142,0.9704342532467533,0.5
143,0.9309581537356322,0.5
144,0.8673165226373063,0.5
145,0.978149324942674,0.5
146,0.9313879273041973,0.5
147,0.5391176575995413,0.5
148,0.9922174478196435,0.5
149,0.8364331792834292,0.5
150,0.9672492834230076,0.5
151,0.9611021505376345,0.5
152,0.8860554194677971,0.5
153,0.803753698077776,0.5
154,0.8954354913833256,0.5
155,0.9525768090346742,0.5
156,0.5816129032258065,0.5
157,0.9690076719007672,0.5
158,0.9734621620371317,0.5
159,0.8941029776748781,0.5
160,0.7930328097406822,0.5
161,0.7432430346530833,0.5
162,0.6924163441623016,0.5
163,0.7753487597684618,0.5
164,0.8028961244824016,0.5
165,0.9534305911705593,0.5
166,0.9469459840781118,0.5
167,0.8412886360141473,0.5
168,0.8767522609819123,0.5
169,0.8165100879994944,0.5
170,0.964389757017233,0.5
171,0.919204476818761,0.6048931590640854
172,0.04310437493281738,0.5
173,0.9993007783981656,0.5
174,0.7642833911535126,0.5
175,0.841245278705729,0.5
176,0.7324790381268786,0.5
177,0.9348539766145381,0.5
178,0.8888253653640732,0.5
179,0.9354759589166748,0.5
180,0.7894516489178977,0.5
181,0.8363026944806605,0.5
182,0.7321370862252043,0.5
183,0.8381372338137234,0.5
184,0.7968478447343492,0.5
185,0.7518212653860499,0.5
186,0.7057025085714486,0.5
187,0.8338593335046689,0.5
188,0.9302304949821116,0.5
189,0.8159001009012157,0.5
190,0.9362792120546901,0.3336365606869771
191,0.8732366167683114,0.5
192,0.9210075322336317,0.5
193,0.925426882093908,0.5
194,0.9668974128405545,0.5
195,0.8232117289960483,0.5
196,0.7900186902451298,0.5
197,0.6799985664623875,0.5
198,0.9766820894093622,0.5
199,0.9262921209881106,0.5
200,0.9356461405030356,0.5
201,0.8453921025072383,0.5
202,0.8311598880998494,0.5
203,0.9047741859624134,0.5
204,0.9654880275974026,0.5
205,0.9530876747668622,0.5
206,0.9818796082412978,0.4226879541736312
207,0.7940769764723075,0.5
208,0.8240322416170466,0.5
209,0.6867774956784789,0.5
210,0.9103731778211928,0.5
211,0.7225947378755154,0.5
212,0.7897951647111406,0.345717047991303
213,0.9858148932504016,0.5
214,0.9999095535773299,0.5
215,0.9621717606543262,0.5
216,0.9774978466838933,0.5
217,0.8724585843373495,0.5
218,0.9792362315698179,0.5
219,0.8051007746334646,0.5
220,0.7367968714815426,0.5
221,0.8405075722643734,0.5
222,0.7958602015569519,0.5
223,0.9759252657237136,0.5
224,0.9678528312254906,0.5
225,0.9735831112805756,0.5
226,0.8180514545056867,0.5
227,0.9938566815316008,0.5
228,0.8783100107642626,0.5
229,0.7695468800692117,0.5
230,0.8000938911421211,0.5
231,0.8620229624838293,0.5
232,0.9862980539062273,0.5
233,0.5115055884286653,0.5
234,0.6776755737363236,0.5
235,0.640547507901621,0.5
236,0.7315377581755593,0.5
237,0.9077779101850749,0.5
238,0.9689511229804997,0.5
239,0.9027027795145797,0.5
240,0.9462136166846689,0.5
241,0.956267320996014,0.5
242,0.9823298429319371,0.5
243,0.8587228029933174,0.5
244,0.7919815398206542,0.5
245,0.8741374383382601,0.5
246,0.7659319228809156,0.5
247,0.9514203925723774,0.5
248,0.7623939986953685,0.5
249,0.7918214719426708,0.5
250,0.9256346726991991,0.5
251,0.7138669909793252,0.5
252,0.8373724839806014,0.5
253,0.8323320761494254,0.5
254,0.8790987681002809,0.5
255,0.8486458686124534,0.5
256,0.9306560294232009,0.5
257,0.5715514460810666,0.5
258,0.7064243206424321,0.5
259,0.7819659359382818,0.5
260,0.36099763491722214,0.5
261,0.4936028384044726,0.5
262,0.9714936951566673,0.5
263,0.8510850399643237,0.5
264,0.8132098370948393,0.36227934086755686
265,0.8464098285481365,0.5
266,0.9231490026737945,0.5
267,0.8093054045784562,0.5
268,0.8278268044195723,0.5
269,0.8803131408528613,0.5
270,0.7327802002583979,0.5
271,0.8817323199499325,0.5
272,0.779084078278015,0.5
273,0.8742213617990015,0.5
274,0.8361322918122571,0.5
275,0.794143099649655,0.5
276,0.7685768352168636,0.5
277,0.7955431246333289,0.5
278,0.7376662582046534,0.5
279,0.6466877137733916,0.5
280,0.8700279509782842,0.5
281,0.6716759630602805,0.5
282,0.907773050327823,0.5
283,0.9627132705984445,0.4343557968768289
284,0.9348713921068132,0.5
285,0.9273600213809823,0.5
286,0.9087097121246952,0.5
287,0.8358772791789497,0.5
288,0.7956107012019136,0.5
289,0.6220513372051337,0.5
290,0.6600240614492396,0.5
291,0.8633818675386371,0.5
292,0.8708420573649274,0.5
293,0.9757645528612919,0.5
294,0.8280391285209349,0.5
295,0.8411163608394683,0.5
296,0.9446407482869601,0.5
297,0.8274433517057531,0.5
298,0.9136219501088729,0.5
299,0.9121384199483952,0.5
300,0.8697580156885294,0.5
301,0.6568819922547332,0.5
302,0.9304321719737146,0.5
303,0.9577137962335553,0.5
304,0.8366146673838981,0.5
305,0.8535483870967742,0.5
306,0.8726447085188571,0.5
307,0.9595852581406643,0.5
308,0.8090751229021467,0.5
309,0.7507295661191906,0.5
310,0.9780018711242477,0.5
311,0.8497051823056355,0.5
312,0.8044238235625796,0.5
313,0.7204105852072191,0.5
314,0.9326046398956185,0.5
315,0.3680249435544565,0.5
316,0.9406559672554933,0.5
317,0.99535329622492,0.5
318,0.767010004302926,0.5
319,0.9948216782679512,0.5
320,0.9410140499904788,0.5
321,0.8696131689775985,0.5
322,0.8323819065410157,0.5
323,0.841610603497688,0.5
324,0.8815690512210936,0.5
325,0.8647571974737553,0.5
326,0.7693123693050534,0.5
327,0.9558677544307965,0.5
328,0.9275984506132989,0.5
329,0.7489753191991271,0.5
330,0.9186871408045977,0.5
331,0.9683924767564636,0.5
332,0.8247705291689768,0.5
333,0.8155070437681471,0.5
334,0.7930509711982396,0.5
335,0.9074968020544312,0.5
336,0.7515867022178383,0.5
337,0.9130379098360656,0.5
338,0.9956781997466531,0.5
339,0.9995053231530272,0.5
340,0.5810927081092708,0.5
341,0.7657599541267963,0.5
342,0.9180035063261729,0.5
343,0.9197097389243101,0.5
344,0.821218254582422,0.5
345,0.8493176668305109,0.5
346,0.8135103426983638,0.5
347,0.8785462842242502,0.5
348,0.8193846815834768,0.5
349,0.9982242789496341,0.5
350,0.9994784034176994,0.5
351,0.8348479862614339,0.5227902777706365
352,0.7834420481479305,0.5
353,0.4571909830484177,0.5
354,0.6918482359940599,0.5
355,0.6684312459651387,0.5
356,0.9141787747889258,0.5
357,0.8980619063098205,0.5
358,0.8636216724452018,0.5
359,0.9037775688547076,0.5
360,0.7661466738389816,0.5
361,0.936107073643411,0.5
362,0.7732757036738909,0.5
363,0.7847416331909891,0.5
364,0.7076029680610819,0.5
365,0.9371663891982961,0.5
366,0.9974474122587551,0.5
367,0.951001257183908,0.5
368,0.7637001078748651,0.5
369,0.8212704458257977,0.5
370,0.9477292893441961,0.5
371,0.8326766716676832,0.5
372,0.7981783998091495,0.5
373,0.8972968149755324,0.5
374,0.99653002129849,0.5
375,0.6300892569093451,0.5
376,0.8194905213270143,0.5
377,0.7058514135437213,0.5
378,0.9543514134022097,0.5
379,1.0,0.5
380,0.7014367197589324,0.5
381,0.7275692771333715,0.5
382,0.8681852736750652,0.5
383,0.9212055974165769,0.5
384,0.787344746559248,0.5
385,0.8461564387402933,0.468003464732528
386,0.8918349895320379,0.5
387,0.6773360420291906,0.5
388,0.6340790134079013,0.5
389,0.8786298128629814,0.5
390,0.9498009468474284,0.5
391,0.8909990321539951,0.5
392,0.9767888024210981,0.5
393,0.7311803608655021,0.5
394,0.9429267942926794,0.5
395,0.7541127406472661,0.5
396,0.9376075268817204,0.5
397,0.9219724261347401,0.5
398,0.975527108433735,0.5
399,0.9473419540229886,0.5
400,0.8829120476902931,0.5
401,0.99935504675911,0.5
402,0.786235028091133,0.5
403,0.9176812843443595,0.5
404,0.676253100733391,0.5
405,0.8671921182266009,0.5
406,0.8506963122347738,0.5
407,0.8020602017158566,0.5
408,0.8945030000228138,0.5
409,0.6968702946870294,0.5
410,0.8180717054263567,0.5
411,0.8303898835202761,0.5
412,0.7941218150384037,0.5
413,0.6157471569407995,0.5
414,0.758231704792893,0.5
415,0.8438467296195696,0.5
416,0.9131899525657611,0.5
417,0.8868955094991364,0.5
418,0.8565328663793104,0.5
419,0.823813112283346,0.5
420,0.3477762247786976,0.5
421,0.90777026696536,0.5
422,0.7699864132068439,0.5
423,0.9631217443414927,0.5
424,0.9249704396431259,0.5
425,0.9421346468112687,0.5
426,0.7661996765265561,0.5
427,0.7105994240341765,0.5
428,0.9318093594996765,0.5
429,0.8364137297669613,0.5
430,0.9722641012755163,0.5
431,0.6948061425217337,0.5
432,0.7774323776693701,0.5
433,0.8383044747564009,0.5
434,0.8852701079700293,0.5
435,0.8955855998313305,0.5
436,0.8603966532383018,0.5
437,0.8334009447569595,0.5
438,0.8585004672561283,0.5
439,0.46748360743846074,0.5
440,0.874449102440073,0.5
441,0.9023994611880598,0.5
442,0.735804001798846,0.5
443,0.9026010661063771,0.5
444,0.9873519913885899,0.5
445,0.9378641913853183,0.41418552897426136
446,0.9315219441283484,0.5
447,0.895718753369999,0.5
448,0.8511311093725844,0.5
449,0.17617972696979467,0.5
450,0.759848211474238,0.5
451,0.818961495675889,0.5
452,0.968624919302776,0.5
453,0.8660208592801679,0.5
454,0.8321779202564616,0.5
455,0.9001040657408405,0.5
456,0.9052006725088524,0.5
457,0.6104602498257403,0.5
458,0.8984974597340828,0.5
459,0.845430830464716,0.5
460,0.6252331754914622,0.5
461,0.625588823091081,0.5
462,0.951168624723678,0.5
463,0.9989250779318499,0.5
464,0.9948398193936787,0.5
465,0.7108506290999033,0.5
466,0.6607834845455943,0.5
467,0.7950434853587444,0.5
468,0.8236207398110105,0.5
469,0.957616318586258,0.5
470,0.9961559139784947,0.5
471,0.8934752230463292,0.5
472,0.9609186872909699,0.5
473,0.9312527850765993,0.5
474,0.9852672330358103,0.5
475,0.9234494920642806,0.5
476,0.9599956868665085,0.5
477,0.7813952155601145,0.5
478,0.8608827401207124,0.5
479,0.5291853445699599,0.5
480,0.984005376344086,0.5
481,0.9001763493206826,0.5
482,0.9296632323542979,0.5
483,0.9960385746038575,0.5
484,0.8706135629709365,0.5
485,0.8142611314261131,0.5
486,0.35543010752688176,0.5
487,0.7804064953220777,0.5
488,0.7712052771205278,0.5
489,0.9761312905844156,0.5
490,0.818961729152503,0.5
491,0.6117265361726536,0.5
492,0.7757292625522548,0.5
493,0.8352890515663689,0.5
494,0.7119379382860171,0.5
495,0.4597580645161291,0.5
496,0.9567648956764896,0.5
497,0.6968767840816994,0.5
498,0.8662974116297412,0.5
499,0.7944828003875969,0.5
500,0.8503873466752745,0.5
501,0.7758914478404362,0.5
502,0.9747043010752688,0.8719086021505377
503,0.99767050137978,0.5
504,0.8995018473162024,0.5
505,0.8193454376857671,0.5
506,0.7621488985965239,0.5
507,0.9081728700516352,0.5
508,0.8922199394463668,0.5
509,0.9036676001723395,0.5
510,0.8457685648043982,0.5
511,0.9614906548272308,0.5
512,0.9123535960557556,0.5
513,0.7636796995488175,0.5
514,0.9510699203582461,0.5
515,0.7954301075268817,0.5
516,0.7216247319573119,0.5
517,0.808202480820248,0.5
518,0.8912247256986227,0.5
519,0.8638145056374675,0.5
520,0.7736971885856762,0.5
521,0.5180049446415134,0.5
522,0.6666716237568547,0.5
523,0.8777813608513383,0.5
524,0.902655549219364,0.5
525,0.5791963946913516,0.5
526,0.5580448378125048,0.5
527,0.909863396794665,0.5
528,0.7631143133670287,0.5
529,0.7409348060344827,0.5
530,0.9142071603610065,0.5
531,0.798486809000072,0.5
532,0.7739218008728204,0.5
533,0.7055471941517952,0.5
534,0.555693849014275,0.5
535,0.9129109319852658,0.5
536,0.937824508862449,0.5
537,0.6816046534459062,0.5
538,0.7755913978494624,0.5
539,0.6670454545454545,0.5
540,0.7095986790150046,0.5
541,0.6419830089256909,0.5
542,0.9430177665471783,0.5
543,0.6323545229643971,0.5
544,0.8838478915662651,0.5
545,0.7845540694908282,0.5
546,0.46446236559139786,0.5
547,0.847102625126208,0.5
548,0.8396047977856373,0.5
549,0.7353985156502097,0.5
550,0.7027956989247313,0.5
551,0.8340147216543986,0.5
552,0.4514247311827957,0.5
553,0.8157944277108433,0.5
554,0.6574321413183972,0.5
555,0.9015219794235184,0.5
556,0.7933257999713015,0.5
557,0.8092779809277981,0.5
558,0.9213935056485479,0.5
559,0.8480988797931925,0.5
560,0.48485686627022545,0.5
561,0.878591996239055,0.5
562,0.9203472138657117,0.5
563,0.9998279384880094,0.5
564,0.9991399698989465,0.5
565,0.9728077722807771,0.5
566,0.887025511598782,0.5
567,0.9984324797391263,0.5
568,0.9770680741059887,0.5
569,0.8582712076970338,0.5
570,0.9745823474582348,0.5
571,0.9105114145432391,0.5
572,0.9094792482982221,0.5
573,0.8116363300094016,0.5
574,0.3318093803786575,0.5
575,0.758597171369086,0.5
576,0.873467082616179,0.5
577,0.5817301484828922,0.5
578,0.9607621710762171,0.5
579,0.9654774719360296,0.5
580,0.8706503802554169,0.5
581,0.9584319208431921,0.5
582,0.7883515300630479,0.5
583,0.798709538660071,0.5
584,0.998736559139785,0.5
585,0.9363879933366692,0.5
586,0.8178461317846131,0.5
587,0.9986026013114049,0.5
588,0.2786080349783177,0.5
589,0.8439959869225003,0.5
590,0.850917760091776,0.5
591,0.0263355906696765,0.5
592,0.6162572470264778,0.5
593,0.8044354838709677,0.5
594,0.9246152538049486,0.5
595,0.9635168755041066,0.5
596,0.8167850225952227,0.5
597,0.9025184775426789,0.5
598,0.6965687856297731,0.5
599,0.8003554644415671,0.5
600,0.5978497989689209,0.5
601,0.8700405366623619,0.5
602,0.5470967741935484,0.5
603,0.9148387096774193,0.5
604,0.8549808893195521,0.4790926464254952
605,0.9932497848537005,0.5
606,0.7894397247015807,0.5
607,0.9410562547058191,0.5
608,0.8583348275655968,0.5
609,0.8973845152895251,0.5
610,0.6686563418656342,0.5
611,0.828056281716131,0.5
612,0.7341431950118253,0.5
613,0.7471916045512405,0.5
614,0.8038433908045978,0.5
615,0.6195698924731183,0.5
616,0.699653287888582,0.5
617,0.6038976180226718,0.5
618,0.7444695502474714,0.5
619,0.7514837150309905,0.5
620,0.653276690327669,0.5
621,0.9562944600129338,0.5
622,0.6893475223046329,0.5
623,0.8921100818612667,0.5
624,0.9021820917983445,0.5
625,0.6347727762222701,0.5
626,0.8111780311178032,0.5
627,0.67428246438062,0.5
628,0.6919668781589419,0.5
629,0.7606148554229818,0.5
630,0.9197577321434971,0.5
631,0.665058408699397,0.5
632,0.9673252688172043,0.5
633,0.9285483870967743,0.5
634,0.40249999999999997,0.5
635,0.7374508325996489,0.5
636,0.5765053763440859,0.5
637,0.6319459381945938,0.5
638,0.6643349117520447,0.5
639,0.9112049791935715,0.5
640,0.5219152062502239,0.5
641,0.6326271642112056,0.5
642,0.5355913978494624,0.5
643,0.7595140829929048,0.5
644,0.9302956989247312,0.6409543010752689
645,0.6715765329892842,0.5
646,0.6627809441875472,0.5
647,0.7214324120873212,0.5
648,0.8095238095238095,0.5
649,0.42633408594057987,0.5
650,0.6614838180869824,0.5
651,0.28377942599161565,0.5
652,0.8851919561243143,0.5
653,0.7014318010550114,0.5
654,0.8782117495158166,0.5
655,0.9723148646225569,0.5
656,0.8312042814113598,0.5
657,0.4301537799763416,0.5
658,0.3734279264753305,0.5
659,0.8892237049791936,0.5
660,0.9125457284269421,0.5
661,0.915219857099095,0.5
662,0.7363567730802416,0.5
663,0.4104934953230835,0.5
664,0.7266876826080271,0.5
665,0.9956451612903227,0.5
666,0.971236559139785,0.5
667,0.7271272590361446,0.5
668,0.9462953005699537,0.5
669,0.8810880550478443,0.5
670,0.917741935483871,0.5
671,0.7899150628964627,0.5
672,1.0,0.5
673,0.99978501558637,0.5
674,0.6203096049249895,0.5
675,0.6566533993115318,0.5
676,0.6892400300978179,0.5
677,0.20036547350317102,0.5
678,0.7566157487091221,0.5
679,0.42334981724360354,0.5
680,0.39986024510857887,0.5
681,0.7214247311827957,0.5
682,0.38985055370390276,0.5
683,0.9996174765405534,0.5
684,0.7225176732335737,0.5
685,0.8466707673381516,0.5
686,0.935883822450665,0.5
687,0.7134408602150537,0.5
688,0.8376979855451331,0.5
689,0.5150211515021151,0.5
690,0.996559879595786,0.5
691,0.7492206815005913,0.5
692,0.7007820347252116,0.5
693,0.7992904751666308,0.5
694,0.7769867727712658,0.5
695,0.8014943023005805,0.5
696,0.4794152423949264,0.5
697,0.8021930767576866,0.5
698,0.6923197323498625,0.5
699,0.8813101428486043,0.5
700,0.8012182659208261,0.5
701,0.8741585116679214,0.5
702,0.8460179166858741,0.5
703,0.5,0.5
704,0.8120751797222385,0.5
705,0.7917114599010964,0.5
706,0.9686122756100182,0.5
707,0.9957499462018506,0.5
708,0.9866222174427357,0.5
709,0.6049887108913019,0.5
710,0.0707374758116534,0.5
711,0.8372605982354208,0.5
712,0.7665842382539512,0.5
713,0.7378776475647779,0.5
714,0.3406428033967538,0.5
715,0.857713226943996,0.5
716,0.5509139784946238,0.5
717,0.9991399698989465,0.5
718,0.9991926803013993,0.5
719,0.9135140951151282,0.5
720,0.6121922373938287,0.5
721,0.7816666666666667,0.5
722,0.49070092453235864,0.5
723,0.48457486832204666,0.5
724,0.8610125765881973,0.5
725,0.9493711705901322,0.5
726,0.5805441957239201,0.5
727,0.9994929239846955,0.5
728,0.9993546305259761,0.5
729,0.7082776318013491,0.5
730,0.999550003423887,0.5
731,0.999390549939055,0.5
732,1.0,0.5
733,0.6331168831168832,0.5
734,0.6811559139784946,0.5
735,0.6483831648383165,0.5
736,0.6482089070567987,0.5
737,0.9993549774242099,0.5
738,0.9990324661363148,0.5
739,0.053101150166612876,0.5
740,0.9944623655913978,0.5
741,0.9981182795698924,0.5
742,0.7026344086021505,0.5
743,0.2854224897871426,0.5
744,0.8929698142969815,0.5
745,0.7208073364888123,0.5
746,0.8868759507675287,0.5
747,0.6151280395954379,0.5
748,0.6202429585035476,0.5
749,0.08979251773812086,0.5
750,0.033648677703719654,0.5
751,0.9686626531928618,0.5
752,0.9972404400960471,0.5
753,1.0,0.5
754,0.9980288857828907,0.5
755,0.7811101538756072,0.5
756,0.8580162977020827,0.5
757,0.9414167472858218,0.5
758,0.7084847833100333,0.5
759,0.06423349817243607,0.5
760,0.92384331433896,0.5
761,0.7881100838529349,0.5
762,0.17209502311082447,0.5
763,0.47514604164426755,0.5
764,0.9935132423036949,0.5
765,0.9984951091045898,0.5
766,0.9874234118026443,0.5
767,0.8568448220238736,0.5
768,0.9430168799053865,0.5
769,0.8520907234225519,0.5
770,0.9129757041496451,0.5
771,0.6611481401849064,0.5
772,0.8299402969018933,0.5
773,0.905108076137219,0.5
774,0.8649215222532789,0.5
775,0.4520047296570998,0.5
776,0.84037558685446,0.5
777,0.15801354401805867,0.5
778,0.6320541760722347,0.5
779,0.6275728572964835,0.5
780,0.5864774803826722,0.5
781,0.8440120404214146,0.5
782,0.9245323586325521,0.5
783,0.27851230785768033,0.5
784,0.9237880253681607,0.5
785,0.8198358069835807,0.5
786,0.8411631907116749,0.5
787,0.26800688024080843,0.5
788,0.7405859711455641,0.5
789,0.6072050758146038,0.5
790,0.8804071246819338,0.5
791,0.9809180821328747,0.5
792,0.8583718679427894,0.5
793,0.26830054821025473,0.5
794,0.3854670536386112,0.5
795,0.9933720680008609,0.5
796,0.9849836935096585,0.5
797,0.8274193548387097,0.5
798,0.18004944641513487,0.5
799,0.9387228552999355,0.5
800,0.6131411979782773,0.5
801,0.9216297570414964,0.5
802,0.9970497395473193,0.5
803,0.8795957858525048,0.5
804,0.7074193548387097,0.5
805,0.7888088583100408,0.5
806,0.6716129032258065,0.5
807,0.9907556702139096,0.5
808,0.9980649322726296,0.5
809,0.707741935483871,0.5
810,0.631747311827957,0.5
811,0.19881720430107527,0.5
812,0.23140184906471728,0.5
813,0.9014296463506396,0.5
814,0.16607545952918412,0.5
815,0.4957540578308073,0.5
816,0.2461025696161703,0.5
817,0.7346163494964699,0.5
818,0.1485542298183382,0.5
819,0.8871805899007275,0.5
820,0.9968286390023651,0.5
821,0.7678385836648389,0.5
822,0.5,0.5
823,0.528736559139785,0.5
824,0.35762657207352466,0.09373320434268517
825,0.5574607611266394,0.5
826,0.9012040421414749,0.47554289400129
827,0.8973449424916693,0.5
828,0.9877683720363716,0.5
829,0.517791872715545,0.5
830,0.7341722234172224,0.5
831,0.857768817204301,0.5
832,0.6502884994445042,0.5
833,0.6105557347092336,0.5
834,0.8099537783510694,0.5
835,0.9200257981296356,0.5
836,0.763252688172043,0.5
837,0.9946253896592496,0.5
838,0.8538574603857461,0.5
839,0.12486562029671039,0.5
840,0.09723715330036553,0.5
841,0.8475554001721171,0.5
842,0.985648247688669,0.5
843,0.37665269267978074,0.5
844,0.9126088358594002,0.5
845,0.3436525851875739,0.5
846,0.1890991184691464,0.5
847,0.7238648174031466,0.5
848,0.8384392131570462,0.5
849,0.9124731182795699,0.5
850,0.551989247311828,0.5
851,0.99935504675911,0.5
852,0.2257336343115124,0.5
853,0.9482369382928403,0.5
854,0.5,0.5
855,0.6782424828871447,0.5
856,0.9597979146511878,0.5
857,0.9976075268817205,0.5
858,0.4701881720430108,0.5
859,0.99978501558637,0.5
860,0.9879608728367193,0.5
861,0.1441087938077833,0.5
862,0.77020392072537,0.5
863,0.8631624207244974,0.5
864,0.9998924962373683,0.5
865,0.7035802601870766,0.5
866,0.99978501558637,0.5
867,0.999462538965925,0.5
868,0.9996775233795551,0.5
869,0.4886583530423565,0.5
870,0.9924755455229495,0.5
871,0.8326346339890358,0.5
872,0.5364236036423604,0.5
873,0.29990325701386644,0.5
874,0.8989535794956898,0.5
875,0.9396064092913217,0.5
876,1.0,0.5
877,0.7238525206922499,0.5
878,0.6020499587857936,0.5
879,0.9975276792432548,0.5
880,0.9249704396431259,0.5
881,0.3840696549500161,0.5
882,0.012684080404170683,0.5
883,0.21226617931627606,0.5
884,0.34933347667168346,0.5
885,0.1612383102225089,0.5
886,0.5,0.5
887,0.46877015695549346,0.5
888,0.8264000859937655,0.5
889,0.999892507793185,0.5
890,0.7318069439965602,0.5
891,0.5,0.5
892,0.3381704826400086,0.5
893,0.9995700311727399,0.5
894,0.04310437493281738,0.5
895,0.049338922928087725,0.5
896,0.5438615351537304,0.5
897,0.5,0.5
898,0.999677523379555,0.5
899,0.9997850155863699,0.5
900,1.0,0.5
901,0.05428940012900452,0.5
902,0.6178652047726539,0.5
903,0.9757067612598085,0.5
904,0.9071167490862181,0.5
905,0.5813803483121909,0.5
906,0.5,0.5
907,0.5204772653982586,0.5
908,0.3754702784048156,0.5
909,0.8796495377338207,0.5
910,0.9733419327098785,0.5
911,0.5010211759647425,0.5
912,0.06191551112544336,0.5
913,0.8499408792862517,0.5
914,0.6983981939367877,0.5
915,0.9721027735970759,0.5
916,0.3781575835751908,0.5
917,0.54627539503386,0.5
918,0.2250886810706224,0.5
919,0.5,0.5
920,0.9975276792432548,0.5
921,0.5,0.5
922,0.5,0.5
923,0.5,0.5


==> results/0_94145/dw-pred.csv <==
,real,synthetic
0,0.8443101928674464,0.6943621554002026
1,0.9270556602671047,0.808614046865764
2,0.8501803191280928,0.6073583677013241
3,0.8428351196445185,0.7611624807512648
4,0.7879303623107523,0.5308388779156576
5,0.754959951146079,0.44521928641084635
6,0.815586674501775,0.5409617664708581
7,0.8828389381701037,0.7629555402642512
8,0.8249394674974424,0.7243276884381282
9,0.8824380087719423,0.6848142393242713
10,0.8692268708560522,0.47917218278613094
11,0.9992403444684957,0.964693140557714
12,0.9844638025044491,0.9726171573447315
13,0.7631390304126311,0.5239617929367577
14,0.8129944781577308,0.6229479690193704
15,0.9275206431986093,0.37681931768796184
16,0.7605047235144351,0.43065384023478526
17,0.7284331275650106,0.5573074142423912
18,0.8166159582550953,0.5528720541425257
19,0.7956329586172401,0.4216103362605465
20,0.8099812325035464,0.5434453106365884
21,0.7714334276834277,0.4314167801009906
22,0.8259011776079421,0.509565772886872
23,0.8676685734423278,0.7350202948894637
24,0.8470804541603925,0.41951087290770184
25,0.8129688282462233,0.6589159030890047
26,0.8936914016509989,0.7729559845881107
27,0.8443306828724244,0.7507000996988834
28,0.991027263067012,0.9045629109384339
29,0.8294184798158105,0.4638373071462504
30,0.7829044912937337,0.5876177139461547
31,0.9306739740360346,0.46778888778501443
32,0.840044288675036,0.6854190121654776
33,0.9112426710469281,0.45573469189879773
34,0.7732391478726055,0.6078011515328244
35,0.9694597575235036,0.8240000649596069
36,0.9774527050810197,0.8734645425764911
37,0.9057848081008936,0.3534719999591414
38,0.919204476818761,0.6048931590640854
39,0.9362792120546901,0.3336365606869771
40,0.9818796082412978,0.4226879541736312
41,0.7897951647111406,0.345717047991303


==> results/0_94145/dw-prob.csv <==
,real,synthetic
0,0.0013972484952708513,0.0
1,0.006556319862424763,0.0
2,0.009243336199484092,0.0
3,0.06384350816852967,0.0
4,0.024505588993981083,0.0
5,0.38564058469475493,0.27590283748925193
6,0.258061049011178,0.008920894239036973
7,0.03998280309544282,0.0
8,0.10640584694754944,0.0
9,0.15530954428202923,0.18217970765262254
10,0.26354256233877904,0.36489681857265693
11,0.03708082545141875,0.13349097162510748
12,0.006448839208942391,0.0
13,0.005481513327601032,0.0
14,0.10963026655202064,0.004729148753224419
15,0.09189595872742906,0.15369733447979364
16,0.10726569217540842,0.009458297506448839
17,0.13650042992261394,0.0
18,0.2251719690455718,0.0
19,0.07942820292347377,0.0
20,0.3039552880481513,0.536865864144454
21,0.21743336199484092,0.008490971625107481
22,0.060511607910576096,0.0015047291487532244
23,0.020528804815133275,0.0
24,0.13445829750644883,0.18239466895958728
25,0.05975924333619948,0.0
26,0.12134565778159931,0.3099742046431642
27,0.12102321582115219,0.0
28,0.07523645743766122,0.0
29,0.031061908856405848,0.0
30,0.05631986242476354,0.12188306104901118
31,0.018809114359415305,0.0
32,0.05148323301805675,0.0
33,0.027300085984522784,0.0
34,0.0015047291487532244,0.0
35,0.007953568357695616,0.0
36,0.09490541702493552,0.307609630266552
37,0.023860705073086845,0.0
38,0.010748065348237317,0.0005374032674118659
39,0.014079965606190886,0.0
40,0.018056749785038694,0.0
41,0.032889079965606194,0.0
42,0.04976354256233878,0.0
43,0.12381771281169389,0.0
44,0.013005159071367154,0.0989896818572657
45,0.062123817712811696,0.0
46,0.03460877042132416,0.0
47,0.10898538263112639,0.0
48,0.05492261392949269,0.0
49,0.1294067067927773,0.0
50,0.08942390369733448,0.37596732588134135
51,0.012897678417884782,0.0
52,0.0176268271711092,0.0
53,0.07459157351676698,0.005159071367153913
54,0.029019776440240758,0.00010748065348237318
55,0.102536543422184,0.34769991401547723
56,0.1061908856405847,0.09103611349957008
57,0.00816852966466036,0.0
58,0.10490111779879621,0.0
59,0.022893379191745486,0.012897678417884782
60,0.024935511607910577,0.0
61,0.24226139294926913,0.5052665520206363
62,0.023860705073086845,0.0035468615649183145
63,0.2316208082545142,0.23527515047291486
64,0.0033319002579535683,0.0
65,0.1085554600171969,0.0
66,0.2055030094582975,0.3730653482373173
67,0.03794067067927773,0.0
68,0.007201203783319002,0.0
69,0.030739466895958727,0.0
70,0.06427343078245916,0.0
71,0.2767626827171109,0.3257738607050731
72,0.07523645743766122,0.24989251934651763
73,0.004729148753224419,0.0
74,0.00204213241616509,0.0
75,0.04621668099742046,0.0
76,0.07394668959587274,0.06556319862424763
77,0.0572871883061049,0.0
78,0.03557609630266552,0.0
79,0.039445399828030955,0.015262252794496991
80,0.026225279449699053,0.0
81,0.003654342218400688,0.0
82,0.04825881341358555,0.23409286328460877
83,0.02944969905417025,0.0
84,0.04514187446259673,0.0
85,0.016659501289767842,0.0
86,0.002901977644024076,0.0
87,0.010963026655202063,0.0
88,0.1429492691315563,0.40090283748925193
89,0.00816852966466036,0.00032244196044711954
90,0.016874462596732587,0.0
91,0.1061908856405847,0.0
92,0.019239036973344798,0.0
93,0.016981943250214963,0.0
94,0.0035468615649183145,0.0
95,0.02912725709372313,0.0
96,0.02310834049871023,0.0
97,0.04718400687876182,0.0
98,0.03869303525365434,0.0
99,0.06470335339638865,0.0
100,0.04116509028374893,0.0
101,0.09641014617368873,0.2783748925193465
102,0.026010318142734308,0.0
103,0.01354256233877902,0.0
104,0.027730008598452278,0.0
105,0.00032244196044711954,0.0
106,0.01633705932932072,0.0
107,0.02740756663800516,0.0
108,0.10490111779879621,0.011285468615649183
109,0.0997420464316423,0.27697764402407565
110,0.07975064488392089,0.0
111,0.02987962166809974,0.0
112,0.011930352536543423,0.0
113,0.020851246775580395,0.0
114,0.08942390369733448,0.0005374032674118659
115,0.07760103181427343,0.0
116,0.03503869303525366,0.0
117,0.009673258813413585,0.0
118,0.025687876182287187,0.0
119,0.015369733447979364,0.0
120,0.01257523645743766,0.0
121,0.014617368873602751,0.0
122,0.00816852966466036,0.0
123,0.02880481513327601,0.0
124,0.03213671539122958,0.0
125,0.002901977644024076,0.0
126,0.00021496130696474635,0.0
127,0.028267411865864144,0.0
128,0.06438091143594153,0.0
129,0.03450128976784179,0.0
130,0.0025795356835769563,0.0
131,0.02536543422184007,0.0
132,0.040412725709372314,0.0
133,0.07201203783319003,0.0
134,0.0017196904557179708,0.0
135,0.05406276870163371,0.0
136,0.009565778159931213,0.0
137,0.006233877901977644,0.0
138,0.003869303525365434,0.0
139,0.0034393809114359416,0.0
140,0.003761822871883061,0.0
141,0.007846087704213241,0.0
142,0.006878761822871883,0.0
143,0.0025795356835769563,0.0
144,0.042884780739466895,0.0
145,0.0045141874462596735,0.0
146,0.006448839208942391,0.0
147,0.00032244196044711954,0.0
148,0.0013972484952708513,0.0
149,0.023538263112639724,0.0
150,0.022141014617368875,0.0
151,0.0004299226139294927,0.0
152,0.02343078245915735,0.0
153,0.03149183147033534,0.0
154,0.00408426483233018,0.0
155,0.020528804815133275,0.0
156,0.0004299226139294927,0.0
157,0.0006448839208942391,0.0
158,0.010855546001719691,0.0
159,0.023860705073086845,0.0
160,0.003116938950988822,0.0
161,0.005266552020636285,0.0
162,0.001827171109200344,0.0
163,0.033748925193465173,0.0
164,0.030954428202923472,0.0
165,0.010103181427343079,0.0
166,0.042454858125537405,0.0
167,0.0015047291487532244,0.0
168,0.03869303525365434,0.0
169,0.022248495270851248,0.0
170,0.0308469475494411,0.0
171,0.022141014617368875,0.19679707652622527
172,0.00010748065348237318,0.0
173,0.0045141874462596735,0.0
174,0.008598452278589854,0.0
175,0.04664660361134996,0.0
176,0.004621668099742046,0.0
177,0.010318142734307825,0.0
178,0.02439810834049871,0.0
179,0.023538263112639724,0.0
180,0.030524505588993982,0.0
181,0.010748065348237317,0.0
182,0.0022570937231298368,0.0
183,0.0006448839208942391,0.0
184,0.006233877901977644,0.0
185,0.012037833190025795,0.0
186,0.009995700773860704,0.0
187,0.024183147033533962,0.0
188,0.022785898538263114,0.0
189,0.005051590713671539,0.0
190,0.015262252794496991,0.23344797936371453
191,0.0030094582975064487,0.0
192,0.0066638005159071366,0.0
193,0.002901977644024076,0.0
194,0.006556319862424763,0.0
195,0.012252794496990542,0.0
196,0.0032244196044711954,0.0
197,0.00032244196044711954,0.0
198,0.03761822871883061,0.0
199,0.0030094582975064487,0.0
200,0.008598452278589854,0.0
201,0.0030094582975064487,0.0
202,0.0010748065348237317,0.0
203,0.02128116938950989,0.0
204,0.006878761822871883,0.0
205,0.016981943250214963,0.0
206,0.01053310404127257,0.0011822871883061048
207,0.01934651762682717,0.0
208,0.01053310404127257,0.0
209,0.005159071367153913,0.0
210,0.016014617368873604,0.0
211,0.004729148753224419,0.0
212,0.04062768701633706,0.00021496130696474635
213,0.008383490971625107,0.0
214,0.0033319002579535683,0.0
215,0.0012897678417884782,0.0
216,0.0017196904557179708,0.0
217,0.0008598452278589854,0.0
218,0.008598452278589854,0.0
219,0.008705932932072226,0.0
220,0.012467755803955288,0.0
221,0.04019776440240757,0.0
222,0.038478073946689596,0.0
223,0.0027944969905417025,0.0
224,0.0069862424763542565,0.0
225,0.01053310404127257,0.0
226,0.017196904557179708,0.0
227,0.0015047291487532244,0.0
228,0.0015047291487532244,0.0
229,0.006126397248495271,0.0
230,0.0066638005159071366,0.0
231,0.0030094582975064487,0.0
232,0.010855546001719691,0.0
233,0.0009673258813413585,0.0
234,0.004621668099742046,0.0
235,0.001827171109200344,0.0
236,0.0008598452278589854,0.0
237,0.0063413585554600175,0.0
238,0.024613069647463456,0.0
239,0.015692175408426483,0.0
240,0.006556319862424763,0.0
241,0.0066638005159071366,0.0
242,0.014617368873602751,0.0
243,0.032351676698194325,0.0
244,0.017949269131556318,0.0
245,0.002472055030094583,0.0
246,0.009243336199484092,0.0
247,0.007846087704213241,0.0
248,0.011392949269131557,0.0
249,0.00677128116938951,0.0
250,0.0022570937231298368,0.0
251,0.003976784178847808,0.0
252,0.008705932932072226,0.0
253,0.0025795356835769563,0.0
254,0.005374032674118658,0.0
255,0.04320722269991401,0.0
256,0.012790197764402407,0.0
257,0.00032244196044711954,0.0
258,0.0006448839208942391,0.0
259,0.001827171109200344,0.0
260,0.00021496130696474635,0.0
261,0.00032244196044711954,0.0
262,0.0011822871883061048,0.0
263,0.008490971625107481,0.0
264,0.016766981943250214,0.003761822871883061
265,0.007308684436801376,0.0
266,0.014079965606190886,0.0
267,0.02912725709372313,0.0
268,0.0012897678417884782,0.0
269,0.008276010318142735,0.0
270,0.0017196904557179708,0.0
271,0.007738607050730868,0.0
272,0.026010318142734308,0.0
273,0.02106620808254514,0.0
274,0.011285468615649183,0.0
275,0.008061049011177988,0.0
276,0.023538263112639724,0.0
277,0.011392949269131557,0.0
278,0.010855546001719691,0.0
279,0.0044067067927773,0.0
280,0.00021496130696474635,0.0
281,0.0007523645743766122,0.0
282,0.01859415305245056,0.0
283,0.03127687016337059,0.0045141874462596735
284,0.004729148753224419,0.0
285,0.012252794496990542,0.0
286,0.015154772141014617,0.0
287,0.01558469475494411,0.0
288,0.010210662080825451,0.0
289,0.0006448839208942391,0.0
290,0.0045141874462596735,0.0
291,0.0045141874462596735,0.0
292,0.015262252794496991,0.0
293,0.014509888220120379,0.0
294,0.032889079965606194,0.0
295,0.021818572656921754,0.0
296,0.03697334479793637,0.0
297,0.005481513327601032,0.0
298,0.0013972484952708513,0.0
299,0.0022570937231298368,0.0
300,0.015799656061908855,0.0
301,0.0008598452278589854,0.0
302,0.0,0.0
303,0.006233877901977644,0.0
304,0.010963026655202063,0.0
305,0.0009673258813413585,0.0
306,0.0004299226139294927,0.0
307,0.005911435941530524,0.0
308,0.01558469475494411,0.0
309,0.012360275150472914,0.0
310,0.009673258813413585,0.0
311,0.0013972484952708513,0.0
312,0.005696474634565778,0.0
313,0.011607910576096303,0.0
314,0.003761822871883061,0.0
315,0.02912725709372313,0.0
316,0.00032244196044711954,0.0
317,0.0021496130696474634,0.0
318,0.0011822871883061048,0.0
319,0.0008598452278589854,0.0
320,0.0007523645743766122,0.0
321,0.0013972484952708513,0.0
322,0.0022570937231298368,0.0
323,0.0033319002579535683,0.0
324,0.009995700773860704,0.0
325,0.005374032674118658,0.0
326,0.013865004299226139,0.0
327,0.009565778159931213,0.0
328,0.01214531384350817,0.0
329,0.0010748065348237317,0.0
330,0.005911435941530524,0.0
331,0.0025795356835769563,0.0
332,0.0044067067927773,0.0
333,0.0030094582975064487,0.0
334,0.0005374032674118659,0.0
335,0.0045141874462596735,0.0
336,0.010855546001719691,0.0
337,0.003761822871883061,0.0
338,0.0034393809114359416,0.0
339,0.0013972484952708513,0.0
340,0.0005374032674118659,0.0
341,0.0006448839208942391,0.0
342,0.00032244196044711954,0.0
343,0.013865004299226139,0.0
344,0.002472055030094583,0.0
345,0.02977214101461737,0.0
346,0.005696474634565778,0.0
347,0.008490971625107481,0.0
348,0.010748065348237317,0.0
349,0.0008598452278589854,0.0
350,0.0012897678417884782,0.0
351,0.0013972484952708513,0.0
352,0.027730008598452278,0.044067067927773
353,0.0023645743766122097,0.0
354,0.00032244196044711954,0.0
355,0.002472055030094583,0.0
356,0.0010748065348237317,0.0
357,0.004729148753224419,0.0
358,0.008061049011177988,0.0
359,0.0023645743766122097,0.0
360,0.003761822871883061,0.0
361,0.0009673258813413585,0.0
362,0.0017196904557179708,0.0
363,0.003976784178847808,0.0
364,0.011070507308684438,0.0
365,0.0005374032674118659,0.0
366,0.002901977644024076,0.0
367,0.001827171109200344,0.0
368,0.0025795356835769563,0.0
369,0.003654342218400688,0.0
370,0.002901977644024076,0.0
371,0.02106620808254514,0.0
372,0.007846087704213241,0.0
373,0.00408426483233018,0.0
374,0.004944110060189166,0.0
375,0.001934651762682717,0.0
376,0.0005374032674118659,0.0
377,0.0021496130696474634,0.0
378,0.0009673258813413585,0.0
379,0.0012897678417884782,0.0
380,0.00032244196044711954,0.0
381,0.0012897678417884782,0.0
382,0.0013972484952708513,0.0
383,0.010318142734307825,0.0
384,0.0015047291487532244,0.0
385,0.003869303525365434,0.0
386,0.0034393809114359416,0.0025795356835769563
387,0.005911435941530524,0.0
388,0.0069862424763542565,0.0
389,0.0006448839208942391,0.0
390,0.0006448839208942391,0.0
391,0.0010748065348237317,0.0
392,0.0005374032674118659,0.0
393,0.005588993981083405,0.0
394,0.0032244196044711954,0.0
395,0.0006448839208942391,0.0
396,0.0022570937231298368,0.0
397,0.0004299226139294927,0.0
398,0.002472055030094583,0.0
399,0.0008598452278589854,0.0
400,0.0025795356835769563,0.0
401,0.003976784178847808,0.0
402,0.00010748065348237318,0.0
403,0.001827171109200344,0.0
404,0.002472055030094583,0.0
405,0.0034393809114359416,0.0
406,0.003116938950988822,0.0
407,0.0009673258813413585,0.0
408,0.0011822871883061048,0.0
409,0.00816852966466036,0.0
410,0.0006448839208942391,0.0
411,0.0017196904557179708,0.0
412,0.0034393809114359416,0.0
413,0.00204213241616509,0.0
414,0.005911435941530524,0.0
415,0.0013972484952708513,0.0
416,0.0035468615649183145,0.0
417,0.0030094582975064487,0.0
418,0.004299226139294927,0.0
419,0.0025795356835769563,0.0
420,0.0016122098022355977,0.0
421,0.00032244196044711954,0.0
422,0.0011822871883061048,0.0
423,0.00677128116938951,0.0
424,0.0007523645743766122,0.0
425,0.00010748065348237318,0.0
426,0.005051590713671539,0.0
427,0.005696474634565778,0.0
428,0.005481513327601032,0.0
429,0.0032244196044711954,0.0
430,0.0033319002579535683,0.0
431,0.001934651762682717,0.0
432,0.003654342218400688,0.0
433,0.0022570937231298368,0.0
434,0.003976784178847808,0.0
435,0.009565778159931213,0.0
436,0.013327601031814273,0.0
437,0.009028374892519347,0.0
438,0.006448839208942391,0.0
439,0.0032244196044711954,0.0
440,0.00010748065348237318,0.0
441,0.00010748065348237318,0.0
442,0.0045141874462596735,0.0
443,0.001827171109200344,0.0
444,0.008383490971625107,0.0
445,0.0015047291487532244,0.0
446,0.007953568357695616,0.0006448839208942391
447,0.005481513327601032,0.0
448,0.0033319002579535683,0.0
449,0.002472055030094583,0.0
450,0.00010748065348237318,0.0
451,0.005051590713671539,0.0
452,0.0016122098022355977,0.0
453,0.0010748065348237317,0.0
454,0.0044067067927773,0.0
455,0.003761822871883061,0.0
456,0.0016122098022355977,0.0
457,0.004944110060189166,0.0
458,0.003976784178847808,0.0
459,0.005696474634565778,0.0
460,0.0008598452278589854,0.0
461,0.0012897678417884782,0.0
462,0.0044067067927773,0.0
463,0.0013972484952708513,0.0
464,0.00010748065348237318,0.0
465,0.00021496130696474635,0.0
466,0.0005374032674118659,0.0
467,0.0015047291487532244,0.0
468,0.0044067067927773,0.0
469,0.0035468615649183145,0.0
470,0.0060189165950128975,0.0
471,0.0004299226139294927,0.0
472,0.00010748065348237318,0.0
473,0.01117798796216681,0.0
474,0.0007523645743766122,0.0
475,0.0005374032674118659,0.0
476,0.0013972484952708513,0.0
477,0.0032244196044711954,0.0
478,0.012037833190025795,0.0
479,0.0013972484952708513,0.0
480,0.0009673258813413585,0.0
481,0.0004299226139294927,0.0
482,0.0013972484952708513,0.0
483,0.0015047291487532244,0.0
484,0.0006448839208942391,0.0
485,0.0015047291487532244,0.0
486,0.0006448839208942391,0.0
487,0.0004299226139294927,0.0
488,0.0005374032674118659,0.0
489,0.0006448839208942391,0.0
490,0.006878761822871883,0.0
491,0.0027944969905417025,0.0
492,0.0006448839208942391,0.0
493,0.006556319862424763,0.0
494,0.0016122098022355977,0.0
495,0.0013972484952708513,0.0
496,0.0004299226139294927,0.0
497,0.0006448839208942391,0.0
498,0.002901977644024076,0.0
499,0.0006448839208942391,0.0
500,0.0017196904557179708,0.0
501,0.0010748065348237317,0.0
502,0.0012897678417884782,0.0
503,0.0004299226139294927,0.0004299226139294927
504,0.00032244196044711954,0.0
505,0.004191745485812554,0.0
506,0.0013972484952708513,0.0
507,0.003116938950988822,0.0
508,0.0008598452278589854,0.0
509,0.0060189165950128975,0.0
510,0.0021496130696474634,0.0
511,0.0011822871883061048,0.0
512,0.005588993981083405,0.0
513,0.00408426483233018,0.0
514,0.005051590713671539,0.0
515,0.00204213241616509,0.0
516,0.0004299226139294927,0.0
517,0.0,0.0
518,0.0013972484952708513,0.0
519,0.0006448839208942391,0.0
520,0.0044067067927773,0.0
521,0.008598452278589854,0.0
522,0.0063413585554600175,0.0
523,0.00010748065348237318,0.0
524,0.003116938950988822,0.0
525,0.00010748065348237318,0.0
526,0.003761822871883061,0.0
527,0.002472055030094583,0.0
528,0.0007523645743766122,0.0
529,0.0007523645743766122,0.0
530,0.0005374032674118659,0.0
531,0.0025795356835769563,0.0
532,0.0009673258813413585,0.0
533,0.0032244196044711954,0.0
534,0.001827171109200344,0.0
535,0.00021496130696474635,0.0
536,0.0007523645743766122,0.0
537,0.003761822871883061,0.0
538,0.014402407566638005,0.0
539,0.004729148753224419,0.0
540,0.0004299226139294927,0.0
541,0.0021496130696474634,0.0
542,0.001934651762682717,0.0
543,0.0005374032674118659,0.0
544,0.0023645743766122097,0.0
545,0.0007523645743766122,0.0
546,0.0008598452278589854,0.0
547,0.005051590713671539,0.0
548,0.0004299226139294927,0.0
549,0.006448839208942391,0.0
550,0.0015047291487532244,0.0
551,0.0007523645743766122,0.0
552,0.0004299226139294927,0.0
553,0.0063413585554600175,0.0
554,0.0004299226139294927,0.0
555,0.0008598452278589854,0.0
556,0.0021496130696474634,0.0
557,0.00204213241616509,0.0
558,0.0012897678417884782,0.0
559,0.0006448839208942391,0.0
560,0.005696474634565778,0.0
561,0.0021496130696474634,0.0
562,0.0007523645743766122,0.0
563,0.0023645743766122097,0.0
564,0.005696474634565778,0.0
565,0.0005374032674118659,0.0
566,0.00021496130696474635,0.0
567,0.0006448839208942391,0.0
568,0.005481513327601032,0.0
569,0.003869303525365434,0.0
570,0.0021496130696474634,0.0
571,0.001827171109200344,0.0
572,0.0006448839208942391,0.0
573,0.00032244196044711954,0.0
574,0.0007523645743766122,0.0
575,0.003761822871883061,0.0
576,0.0008598452278589854,0.0
577,0.001934651762682717,0.0
578,0.0008598452278589854,0.0
579,0.0010748065348237317,0.0
580,0.0006448839208942391,0.0
581,0.0015047291487532244,0.0
582,0.0012897678417884782,0.0
583,0.0006448839208942391,0.0
584,0.0015047291487532244,0.0
585,0.0005374032674118659,0.0
586,0.0004299226139294927,0.0
587,0.001827171109200344,0.0
588,0.0006448839208942391,0.0
589,0.00010748065348237318,0.0
590,0.00032244196044711954,0.0
591,0.003976784178847808,0.0
592,0.0006448839208942391,0.0
593,0.00010748065348237318,0.0
594,0.0009673258813413585,0.0
595,0.0004299226139294927,0.0
596,0.00204213241616509,0.0
597,0.00408426483233018,0.0
598,0.0010748065348237317,0.0
599,0.0007523645743766122,0.0
600,0.0007523645743766122,0.0
601,0.003869303525365434,0.0
602,0.0011822871883061048,0.0
603,0.0012897678417884782,0.0
604,0.0004299226139294927,0.0
605,0.0004299226139294927,0.0
606,0.0017196904557179708,0.0027944969905417025
607,0.0008598452278589854,0.0
608,0.0005374032674118659,0.0
609,0.0007523645743766122,0.0
610,0.0009673258813413585,0.0
611,0.003116938950988822,0.0
612,0.0006448839208942391,0.0
613,0.0,0.0
614,0.0015047291487532244,0.0
615,0.00021496130696474635,0.0
616,0.008383490971625107,0.0
617,0.0025795356835769563,0.0
618,0.0004299226139294927,0.0
619,0.0023645743766122097,0.0
620,0.0012897678417884782,0.0
621,0.0010748065348237317,0.0
622,0.001934651762682717,0.0
623,0.0006448839208942391,0.0
624,0.0027944969905417025,0.0
625,0.00010748065348237318,0.0
626,0.0021496130696474634,0.0
627,0.00010748065348237318,0.0
628,0.001934651762682717,0.0
629,0.0,0.0
630,0.0006448839208942391,0.0
631,0.0035468615649183145,0.0
632,0.0005374032674118659,0.0
633,0.0,0.0
634,0.00010748065348237318,0.0
635,0.0,0.0
636,0.00032244196044711954,0.0
637,0.0017196904557179708,0.0
638,0.0004299226139294927,0.0
639,0.0004299226139294927,0.0
640,0.0004299226139294927,0.0
641,0.001827171109200344,0.0
642,0.0,0.0
643,0.0004299226139294927,0.0
644,0.0006448839208942391,0.0
645,0.0,0.0
646,0.0012897678417884782,0.0
647,0.0012897678417884782,0.0
648,0.00032244196044711954,0.0
649,0.0005374032674118659,0.0
650,0.0004299226139294927,0.0
651,0.00021496130696474635,0.0
652,0.0004299226139294927,0.13209372312983664
653,0.00032244196044711954,0.0
654,0.0005374032674118659,0.0
655,0.0005374032674118659,0.0
656,0.00010748065348237318,0.0
657,0.00032244196044711954,0.0
658,0.0013972484952708513,0.0
659,0.00010748065348237318,0.0
660,0.0005374032674118659,0.0
661,0.0016122098022355977,0.0
662,0.0010748065348237317,0.0
663,0.0009673258813413585,0.0
664,0.0008598452278589854,0.0
665,0.0005374032674118659,0.0
666,0.00010748065348237318,0.0
667,0.0012897678417884782,0.0
668,0.0010748065348237317,0.0
669,0.0013972484952708513,0.0
670,0.0034393809114359416,0.0
671,0.00032244196044711954,0.0
672,0.0015047291487532244,0.0
673,0.0004299226139294927,0.0
674,0.0004299226139294927,0.0
675,0.0008598452278589854,0.0
676,0.0,0.0
677,0.0005374032674118659,0.0
678,0.0,0.0
679,0.0,0.0
680,0.00032244196044711954,0.0
681,0.0004299226139294927,0.0
682,0.00032244196044711954,0.0
683,0.00021496130696474635,0.0
684,0.00010748065348237318,0.0
685,0.0009673258813413585,0.0
686,0.0008598452278589854,0.0
687,0.00010748065348237318,0.0
688,0.00010748065348237318,0.0
689,0.0008598452278589854,0.0
690,0.00021496130696474635,0.0
691,0.00021496130696474635,0.0
692,0.0004299226139294927,0.0
693,0.00032244196044711954,0.0
694,0.0,0.0
695,0.0009673258813413585,0.0
696,0.0016122098022355977,0.0
697,0.0015047291487532244,0.0
698,0.0022570937231298368,0.0
699,0.0004299226139294927,0.0
700,0.0015047291487532244,0.0
701,0.0006448839208942391,0.0
702,0.00021496130696474635,0.0
703,0.0,0.0
704,0.00010748065348237318,0.0
705,0.0,0.0
706,0.0012897678417884782,0.0
707,0.00021496130696474635,0.0
708,0.0005374032674118659,0.0
709,0.00021496130696474635,0.0
710,0.00010748065348237318,0.0
711,0.00021496130696474635,0.0
712,0.0011822871883061048,0.0
713,0.0,0.0
714,0.0009673258813413585,0.0
715,0.0008598452278589854,0.0
716,0.0005374032674118659,0.0
717,0.0007523645743766122,0.0
718,0.00010748065348237318,0.0
719,0.0023645743766122097,0.0
720,0.00021496130696474635,0.0
721,0.00010748065348237318,0.0
722,0.0010748065348237317,0.0
723,0.0005374032674118659,0.0
724,0.00032244196044711954,0.0
725,0.00021496130696474635,0.0
726,0.0010748065348237317,0.0
727,0.00032244196044711954,0.0
728,0.00032244196044711954,0.0
729,0.00010748065348237318,0.0
730,0.0,0.0
731,0.0009673258813413585,0.0
732,0.0,0.0
733,0.0004299226139294927,0.0
734,0.00021496130696474635,0.0
735,0.0015047291487532244,0.0
736,0.0010748065348237317,0.0
737,0.00032244196044711954,0.0
738,0.0004299226139294927,0.0
739,0.00021496130696474635,0.0
740,0.00010748065348237318,0.0
741,0.00010748065348237318,0.0
742,0.00010748065348237318,0.0
743,0.0,0.0
744,0.0012897678417884782,0.0
745,0.0007523645743766122,0.0
746,0.0007523645743766122,0.0
747,0.0007523645743766122,0.0
748,0.0011822871883061048,0.0
749,0.0006448839208942391,0.0
750,0.00010748065348237318,0.0
751,0.0023645743766122097,0.0
752,0.0,0.0
753,0.0004299226139294927,0.0
754,0.0006448839208942391,0.0
755,0.0,0.0
756,0.0008598452278589854,0.0
757,0.0,0.0
758,0.00021496130696474635,0.0
759,0.00021496130696474635,0.0
760,0.00010748065348237318,0.0
761,0.0004299226139294927,0.0
762,0.0004299226139294927,0.0
763,0.0004299226139294927,0.0
764,0.00021496130696474635,0.0
765,0.0006448839208942391,0.0
766,0.0008598452278589854,0.0
767,0.0007523645743766122,0.0
768,0.0010748065348237317,0.0
769,0.00021496130696474635,0.0
770,0.00021496130696474635,0.0
771,0.00021496130696474635,0.0
772,0.00021496130696474635,0.0
773,0.0,0.0
774,0.00032244196044711954,0.0
775,0.00010748065348237318,0.0
776,0.00032244196044711954,0.0
777,0.001934651762682717,0.0
778,0.0011822871883061048,0.0
779,0.00010748065348237318,0.0
780,0.0005374032674118659,0.0
781,0.00021496130696474635,0.0
782,0.00032244196044711954,0.0
783,0.00021496130696474635,0.0
784,0.00010748065348237318,0.0
785,0.0,0.0
786,0.00032244196044711954,0.0
787,0.00032244196044711954,0.0
788,0.00010748065348237318,0.0
789,0.00010748065348237318,0.0
790,0.0005374032674118659,0.0
791,0.0,0.0
792,0.00032244196044711954,0.0
793,0.00010748065348237318,0.0
794,0.0,0.0
795,0.00021496130696474635,0.0
796,0.00021496130696474635,0.0
797,0.0,0.0
798,0.0008598452278589854,0.0
799,0.0005374032674118659,0.0
800,0.00021496130696474635,0.0
801,0.00010748065348237318,0.0
802,0.00032244196044711954,0.0
803,0.00010748065348237318,0.0
804,0.00010748065348237318,0.0
805,0.0005374032674118659,0.0
806,0.00010748065348237318,0.0
807,0.00021496130696474635,0.0
808,0.00021496130696474635,0.0
809,0.0,0.0
810,0.00010748065348237318,0.0
811,0.00010748065348237318,0.0
812,0.0,0.0
813,0.0,0.0
814,0.0006448839208942391,0.0
815,0.00021496130696474635,0.0
816,0.00021496130696474635,0.0
817,0.0,0.0
818,0.0017196904557179708,0.0
819,0.0005374032674118659,0.0
820,0.00032244196044711954,0.0
821,0.00021496130696474635,0.0
822,0.0005374032674118659,0.0
823,0.00010748065348237318,0.0
824,0.00010748065348237318,0.0
825,0.0010748065348237317,0.0
826,0.00032244196044711954,0.0
827,0.0004299226139294927,0.0
828,0.0,0.0
829,0.0,0.0
830,0.00010748065348237318,0.0
831,0.00021496130696474635,0.0
832,0.0005374032674118659,0.0
833,0.0,0.0
834,0.00021496130696474635,0.0
835,0.0007523645743766122,0.0
836,0.00021496130696474635,0.0
837,0.0004299226139294927,0.0
838,0.00021496130696474635,0.0
839,0.0,0.0
840,0.0004299226139294927,0.0
841,0.00010748065348237318,0.0
842,0.0,0.0
843,0.00021496130696474635,0.0
844,0.0,0.0
845,0.0004299226139294927,0.0
846,0.0004299226139294927,0.0
847,0.0004299226139294927,0.0
848,0.0,0.0
849,0.00021496130696474635,0.0
850,0.00010748065348237318,0.0
851,0.0,0.0
852,0.0,0.0
853,0.00010748065348237318,0.0
854,0.00010748065348237318,0.0
855,0.00032244196044711954,0.0
856,0.0,0.0
857,0.00032244196044711954,0.0
858,0.0,0.0
859,0.0,0.0
860,0.0,0.0
861,0.0,0.0
862,0.00010748065348237318,0.0
863,0.00032244196044711954,0.0
864,0.00021496130696474635,0.0
865,0.00032244196044711954,0.0
866,0.00010748065348237318,0.0
867,0.0004299226139294927,0.0
868,0.00010748065348237318,0.00032244196044711954
869,0.00021496130696474635,0.0
870,0.00021496130696474635,0.0006448839208942391
871,0.00010748065348237318,0.0
872,0.002472055030094583,0.0
873,0.00021496130696474635,0.0
874,0.0,0.0
875,0.0006448839208942391,0.0
876,0.0004299226139294927,0.0
877,0.00032244196044711954,0.0
878,0.00010748065348237318,0.0
879,0.00010748065348237318,0.0
880,0.00010748065348237318,0.0
881,0.0004299226139294927,0.0
882,0.0,0.0
883,0.0,0.0
884,0.00010748065348237318,0.0
885,0.0006448839208942391,0.0
886,0.00021496130696474635,0.0
887,0.0,0.0
888,0.00021496130696474635,0.0
889,0.0,0.0
890,0.0008598452278589854,0.0
891,0.00021496130696474635,0.0
892,0.0,0.0
893,0.0,0.0
894,0.00010748065348237318,0.0
895,0.00010748065348237318,0.0
896,0.00010748065348237318,0.0
897,0.00021496130696474635,0.0
898,0.00032244196044711954,0.0
899,0.00010748065348237318,0.0
900,0.0,0.0
901,0.0004299226139294927,0.0
902,0.0004299226139294927,0.0
903,0.0,0.0
904,0.00010748065348237318,0.0
905,0.00010748065348237318,0.0
906,0.00021496130696474635,0.0
907,0.00032244196044711954,0.0
908,0.0,0.0
909,0.0,0.0
910,0.0,0.0
911,0.0,0.0
912,0.00032244196044711954,0.0
913,0.00010748065348237318,0.0
914,0.0004299226139294927,0.0
915,0.0004299226139294927,0.0
916,0.00010748065348237318,0.0
917,0.0,0.0
918,0.00010748065348237318,0.0
919,0.0,0.0
920,0.00021496130696474635,0.0
921,0.00032244196044711954,0.0
922,0.00010748065348237318,0.0
923,0.0,0.0
924,0.0,0.0
925,0.00021496130696474635,0.0
926,0.0,0.0
927,0.00032244196044711954,0.0
928,0.0,0.0
929,0.00010748065348237318,0.0
930,0.00010748065348237318,0.0
931,0.00010748065348237318,0.0
932,0.0,0.0
933,0.0,0.0
934,0.00021496130696474635,0.0
935,0.0,0.0
936,0.0,0.0
937,0.0,0.0
938,0.00010748065348237318,0.0
939,0.0,0.0
940,0.0,0.0
941,0.0,0.0
942,0.00010748065348237318,0.0
943,0.0006448839208942391,0.0
944,0.00010748065348237318,0.0
945,0.0,0.0
946,0.0,0.0
947,0.0,0.0
948,0.0,0.0
949,0.0007523645743766122,0.0
950,0.0005374032674118659,0.0
951,0.00010748065348237318,0.0
952,0.00010748065348237318,0.0
953,0.00032244196044711954,0.0
954,0.00010748065348237318,0.0
955,0.0,0.0
956,0.00010748065348237318,0.0
957,0.00010748065348237318,0.0
958,0.00010748065348237318,0.0
959,0.00021496130696474635,0.0
960,0.00021496130696474635,0.0
961,0.0,0.0
962,0.0,0.0
963,0.00010748065348237318,0.0
964,0.00010748065348237318,0.0
965,0.0,0.0
966,0.00021496130696474635,0.0
967,0.0,0.0
968,0.00010748065348237318,0.0
969,0.0,0.0
970,0.00010748065348237318,0.0
971,0.0,0.0
972,0.0,0.0
973,0.0,0.0
974,0.0,0.0
975,0.00010748065348237318,0.0
976,0.00010748065348237318,0.0
977,0.0,0.0
978,0.00010748065348237318,0.0
979,0.00010748065348237318,0.0
980,0.0,0.0
981,0.0,0.0
982,0.0,0.0
983,0.0,0.0
984,0.0,0.0
985,0.00010748065348237318,0.0
986,0.0,0.0
987,0.00010748065348237318,0.0
988,0.0,0.0
989,0.0,0.0
990,0.0,0.0
991,0.00021496130696474635,0.0
992,0.0,0.0
993,0.00010748065348237318,0.0
994,0.0,0.0
995,0.0,0.0
996,0.00010748065348237318,0.0
997,0.00010748065348237318,0.0
998,0.0,0.0
999,0.0,0.0
1000,0.0,0.0
1001,0.00010748065348237318,0.0
1002,0.00021496130696474635,0.0
1003,0.0,0.0
1004,0.0,0.0
1005,0.0,0.0
1006,0.00010748065348237318,0.0
1007,0.0,0.0
1008,0.00010748065348237318,0.0
1009,0.0,0.0
1010,0.0,0.0
1011,0.00021496130696474635,0.0
1012,0.00021496130696474635,0.0
1013,0.0,0.0
1014,0.0,0.0
1015,0.0,0.0
1016,0.00032244196044711954,0.0
1017,0.00010748065348237318,0.0
1018,0.00010748065348237318,0.0
1019,0.0,0.0
1020,0.0,0.0
1021,0.0,0.0
1022,0.00021496130696474635,0.0
1023,0.00010748065348237318,0.0
1024,0.0,0.0
1025,0.0,0.0
1026,0.00010748065348237318,0.0
1027,0.0,0.0
1028,0.0,0.0
1029,0.00010748065348237318,0.0
1030,0.00010748065348237318,0.0
1031,0.0,0.0
1032,0.00021496130696474635,0.0
1033,0.0,0.0
1034,0.0,0.0
1035,0.0,0.0
1036,0.00021496130696474635,0.0
1037,0.0,0.0
1038,0.0,0.0
1039,0.0,0.0
1040,0.00010748065348237318,0.0
1041,0.0,0.0
1042,0.0,0.0
1043,0.0,0.0
1044,0.00010748065348237318,0.0
1045,0.00010748065348237318,0.0
1046,0.00010748065348237318,0.0
1047,0.0,0.0
1048,0.0,0.0
1049,0.0,0.0
1050,0.0,0.0
1051,0.00010748065348237318,0.0
1052,0.0,0.0
1053,0.0,0.0
1054,0.0,0.0
1055,0.00010748065348237318,0.0
1056,0.00010748065348237318,0.0
1057,0.0,0.0
1058,0.0,0.0
1059,0.0,0.0
1060,0.0,0.0
1061,0.00010748065348237318,0.0
1062,0.0,0.0
1063,0.0,0.0
1064,0.0,0.0
1065,0.0,0.0
1066,0.0,0.0
1067,0.0,0.0
1068,0.0,0.0
1069,0.0,0.0
1070,0.0,0.0


==> results/1_27655/command.txt <==
python dp_autoencoder.py --noise-multiplier 2.5 --lr 0.02 --iterations 13000 --l2-penalty 0. --minibatch-size 128
Achieves (0.79564, 1.287e-5)-DP

python dp_wgan.py --iterations 30000 --clip-value 0.1 --l2-norm-clip 1. --minibatch-size 256 --microbatch-size 256 --l2-penalty 0. --noise-multiplier 6.

Overall: 1.2765541464214716, 1e-05



==> results/1_27655/dw-pred-full.csv <==
,real,synthetic
0,0.9391553447091064,0.7943170810461737
1,0.9930740675708511,0.7639791211071559
2,0.9995925565248982,0.8344177468754258
3,0.855955749612466,0.6664903918635262
4,0.8434786558728244,0.7173125768365383
5,0.8443101928674464,0.7846517978831545
6,0.9270556602671047,0.8733310635272389
7,0.9003683445771877,0.796342527050258
8,0.8394456958325133,0.7443719125340488
9,0.8501803191280928,0.7435108228901166
10,0.8428351196445185,0.7614804062875868
11,0.7879303623107523,0.643319890451024
12,0.6891965959901918,0.41249278811481316
13,0.813457426632168,0.6263066774315909
14,0.754959951146079,0.5972945721021388
15,0.815586674501775,0.7065748463951926
16,0.8828389381701037,0.7900243057750463
17,0.7525437657671432,0.6350189352731208
18,0.8174040934644475,0.7630400013772232
19,0.8508232437295947,0.751436953899457
20,0.8249394674974424,0.7645861435499413
21,0.8824380087719423,0.8405891647237921
22,0.8692268708560522,0.8035928556202848
23,0.7425466065105772,0.5207174837396435
24,0.9992403444684957,0.9953496534698234
25,0.9779489165868951,0.9644989769501273
26,0.9844638025044491,0.9795587554139817
27,0.986293100190391,0.980332582282231
28,0.7843942186358505,0.627509879125988
29,0.7604998973260635,0.5888582466362291
30,0.7631390304126311,0.6169282199307935
31,0.859492981550162,0.6589208644351596
32,0.8612349855399883,0.774633650132772
33,0.7858111106277462,0.5541066689868186
34,0.8272489620175305,0.40618945102260495
35,0.8542004626511668,0.41539047172849985
36,0.8129944781577308,0.6679074303670797
37,0.8774620524510416,0.6585025622407257
38,0.9275206431986093,0.43252172968274666
39,0.8918319861724959,0.6428353872924439
40,0.8950521484863647,0.6056749593445083
41,0.8253094006365975,0.5605254326669543
42,0.8649585196401118,0.7346555404173027
43,0.9801734705525569,0.9416739501553811
44,0.7605047235144351,0.364544887561727
45,0.7397555886357996,0.6337068277041843
46,0.8404865286127812,0.7262228044771393
47,0.8602960840155792,0.7626845989678874
48,0.9043285855164543,0.6710855437177277
49,0.8484141339567696,0.7887242114761494
50,0.7284331275650106,0.6138872479252924
51,0.7707448642566783,0.5934215301974448
52,0.894374099375567,0.7772729092170572
53,0.8166159582550953,0.669943886038284
54,0.7956329586172401,0.4704736837789749
55,0.8099812325035464,0.6960303920460965
56,0.7714334276834277,0.7066613941613942
57,0.852384333721169,0.4568832272488764
58,0.8605357838852933,0.7549412361616352
59,0.8259011776079421,0.5978672607640121
60,0.7709485514352612,0.5158628006598552
61,0.8676685734423278,0.8073416841297111
62,0.8470804541603925,0.59682700758455
63,0.8129688282462233,0.7187267117332459
64,0.7565460598407447,0.4641779985598146
65,0.9866082364204589,0.963189899891846
66,0.8936914016509989,0.8459874493968376
67,0.8383680364895056,0.6772883400750007
68,0.9267708227294835,0.6077165326340044
69,0.9872779693138974,0.9842432462192942
70,0.9836364918055206,0.9818804084677695
71,0.8443306828724244,0.7673024887207522
72,0.991027263067012,0.981392458657103
73,0.9312242293343805,0.7040349499312781
74,0.8706685939404245,0.5818722897712779
75,0.8762121903024777,0.6997769810944962
76,0.8294184798158105,0.699218075214312
77,0.8838755894991661,0.7789282136701988
78,0.8254801329130055,0.6221501025399125
79,0.7829044912937337,0.5966622549185503
80,0.782994291245974,0.4729976386928673
81,0.776816422361825,0.29946697125452126
82,0.9306739740360346,0.8872749406108563
83,0.9777016595128969,0.9298736571525572
84,0.8551451512617654,0.7189262129885722
85,0.9745510702738533,0.9113691254817202
86,0.7816822967194855,0.472638424778125
87,0.761381796796093,0.4315414168275439
88,0.840044288675036,0.6945404802450068
89,0.9112426710469281,0.7851276435562248
90,0.8149043332574322,0.5576817152816802
91,0.8680290834896098,0.7846910034410034
92,0.8757750057396496,0.568599372464988
93,0.8728758785053714,0.6994992623184515
94,0.773091719699421,0.4129723510588573
95,0.8544051066548526,0.6787784682894985
96,0.8892154329153309,0.6689532708845601
97,0.8197754985886756,0.5890221199542106
98,0.9106533243887894,0.8035486235340886
99,0.8074727541917656,0.690943045131871
100,0.8067361226758933,0.6488936978871398
101,0.7732391478726055,0.6302431654674351
102,0.9993016428606605,0.9911438830024935
103,0.842176944868163,0.6080711466688804
104,0.9146301333237356,0.8235457189524
105,0.7611367953266674,0.7694871519191485
106,0.9160565996503497,0.714965955097534
107,0.8389300951898053,0.6283367894621656
108,0.9694597575235036,0.941591101911781
109,0.9774527050810197,0.9500787219436485
110,0.9114721161831475,0.780159748049899
111,0.8207074048273015,0.5880984111447825
112,0.7850019060722857,0.5011794128513372
113,0.8434562676112123,0.48096178437652065
114,0.9057848081008936,0.7931950327322583
115,0.8126515847444661,0.6331873514816491
116,0.8251405617275767,0.6453175588042754
117,0.8341340472228251,0.4914598557750283
118,0.9628568197605856,0.7773560085574431
119,0.898459034688704,0.6922153275171504
120,0.807669514429066,0.5399491477645391
121,0.8991136048660302,0.6767921992095267
122,0.9122193895010607,0.6642127506673055
123,0.7657405205050445,0.5235573047775729
124,0.8288821334858559,0.6028572012204294
125,0.8928852318956878,0.6050287648864774
126,0.6863040206407225,0.5
127,0.9239440689078859,0.8163791649616471
128,0.7953696520814415,0.6854665875252552
129,0.8398333231028634,0.6168212161219722
130,0.7589215158045977,0.28005118534482765
131,0.8814961159749688,0.7445085343880136
132,0.8935607198009609,0.7615486540074735
133,0.8083255542993857,0.6542555637379469
134,0.4652643195521103,0.42912898363479757
135,0.8008463252978437,0.6684160461613909
136,0.7348180482481543,0.549196168923409
137,0.6891274511997731,0.47746928774418756
138,0.7762342348822712,0.6101939768858198
139,0.8225099762726489,0.49627237920621226
140,0.8918761462940986,0.7136599725660034
141,0.9220271776310616,0.5059960258984393
142,0.9704342532467533,0.8422162472943723
143,0.9309581537356322,0.5
144,0.8673165226373063,0.6008747303407311
145,0.978149324942674,0.6609135124574554
146,0.9313879273041973,0.6458441511611136
147,0.5391176575995413,0.5
148,0.9922174478196435,0.7796833991538544
149,0.8364331792834292,0.6617109340249244
150,0.9672492834230076,0.8436069380446358
151,0.9611021505376345,0.9311290322580645
152,0.8860554194677971,0.7872245737468876
153,0.803753698077776,0.6355239689980733
154,0.8954354913833256,0.7045480363979233
155,0.9525768090346742,0.7026473313826459
156,0.5816129032258065,0.5
157,0.9690076719007672,0.8197461819746182
158,0.9734621620371317,0.8349112375107988
159,0.8941029776748781,0.6985443933252786
160,0.7930328097406822,0.438832605260712
161,0.7432430346530833,0.393382506973616
162,0.6924163441623016,0.5960640743860804
163,0.7753487597684618,0.616699730061002
164,0.8028961244824016,0.608182482685103
165,0.9534305911705593,0.9322313858664264
166,0.9469459840781118,0.9346253468615865
167,0.8412886360141473,0.5
168,0.8767522609819123,0.7893221402305703
169,0.8165100879994944,0.6525822867760726
170,0.964389757017233,0.8335590651649478
171,0.919204476818761,0.7722320279502377
172,0.04310437493281738,0.5
173,0.9993007783981656,0.9798228295853
174,0.7642833911535126,0.5615324154379878
175,0.841245278705729,0.6481468108209207
176,0.7324790381268786,0.44195840019285676
177,0.9348539766145381,0.6888348899507675
178,0.8888253653640732,0.6970287006079654
179,0.9354759589166748,0.8014324379339721
180,0.7894516489178977,0.603440515599138
181,0.8363026944806605,0.5520838765754019
182,0.7321370862252043,0.3809267324294794
183,0.8381372338137234,0.5
184,0.7968478447343492,0.4621737638643365
185,0.7518212653860499,0.48854399788636077
186,0.7057025085714486,0.4028983578540385
187,0.8338593335046689,0.769074910354787
188,0.9302304949821116,0.721920680839054
189,0.8159001009012157,0.5442482859434723
190,0.9362792120546901,0.6698042434919493
191,0.8732366167683114,0.5554118154376886
192,0.9210075322336317,0.581269938778787
193,0.925426882093908,0.7065223032669404
194,0.9668974128405545,0.7824210789556296
195,0.8232117289960483,0.6396769944447627
196,0.7900186902451298,0.4833045791100568
197,0.6799985664623875,0.600365552091173
198,0.9766820894093622,0.9598564089473179
199,0.9262921209881106,0.8069518881291198
200,0.9356461405030356,0.5831201214223763
201,0.8453921025072383,0.30850736154746505
202,0.8311598880998494,0.5051646223369917
203,0.9047741859624134,0.7387902748104813
204,0.9654880275974026,0.9262657264610388
205,0.9530876747668622,0.9231773176071991
206,0.9818796082412978,0.910370676621724
207,0.7940769764723075,0.6291593599298554
208,0.8240322416170466,0.5786100014631097
209,0.6867774956784789,0.5278715607893978
210,0.9103731778211928,0.8526847470300823
211,0.7225947378755154,0.45525721578637346
212,0.7897951647111406,0.6816941056802137
213,0.9858148932504016,0.7541035090352237
214,0.9999095535773299,0.679398740011758
215,0.9621717606543262,0.5545540967140192
216,0.9774978466838933,0.5
217,0.8724585843373495,0.5
218,0.9792362315698179,0.7625907957502168
219,0.8051007746334646,0.4910469398163207
220,0.7367968714815426,0.4891415714650293
221,0.8405075722643734,0.6919831008856765
222,0.7958602015569519,0.6729395616404822
223,0.9759252657237136,0.8690885800984961
224,0.9678528312254906,0.4704646690034719
225,0.9735831112805756,0.9023352117297061
226,0.8180514545056867,0.5491838910761154
227,0.9938566815316008,0.8004997693372289
228,0.8783100107642626,0.5419575580501307
229,0.7695468800692117,0.5581914665543495
230,0.8000938911421211,0.48819030931721247
231,0.8620229624838293,0.5322548974311587
232,0.9862980539062273,0.9779839333493276
233,0.5115055884286653,0.39659315043930427
234,0.6776755737363236,0.4792666420573397
235,0.640547507901621,0.309369833860108
236,0.7315377581755593,0.5913833907056799
237,0.9077779101850749,0.6875360937199219
238,0.9689511229804997,0.8884622324876394
239,0.9027027795145797,0.5675657483389027
240,0.9462136166846689,0.8533032529712338
241,0.956267320996014,0.7573699310999575
242,0.9823298429319371,0.9245296940765835
243,0.8587228029933174,0.7189927093331385
244,0.7919815398206542,0.5176950465928164
245,0.8741374383382601,0.766280338981463
246,0.7659319228809156,0.5816753873866601
247,0.9514203925723774,0.8631331591139445
248,0.7623939986953685,0.5315911580450221
249,0.7918214719426708,0.23120049881222915
250,0.9256346726991991,0.5
251,0.7138669909793252,0.3866086870295352
252,0.8373724839806014,0.40288436182758347
253,0.8323320761494254,0.43202227011494254
254,0.8790987681002809,0.2879165766155176
255,0.8486458686124534,0.6413074763231696
256,0.9306560294232009,0.7019656637832051
257,0.5715514460810666,0.5
258,0.7064243206424321,0.21069047106904712
259,0.7819659359382818,0.5
260,0.36099763491722214,0.8418619651687809
261,0.4936028384044726,0.5459627996989571
262,0.9714936951566673,0.3277148978214296
263,0.8510850399643237,0.6804699667249836
264,0.8132098370948393,0.5340252318007018
265,0.8464098285481365,0.5853836012534074
266,0.9231490026737945,0.5034572921026944
267,0.8093054045784562,0.6776708036093978
268,0.8278268044195723,0.35074974888793226
269,0.8803131408528613,0.33042778182043386
270,0.7327802002583979,0.5820480727820845
271,0.8817323199499325,0.47267279871942997
272,0.779084078278015,0.6030538475990012
273,0.8742213617990015,0.6479967151551003
274,0.8361322918122571,0.5342123108619468
275,0.794143099649655,0.5070177339545635
276,0.7685768352168636,0.5886586098315504
277,0.7955431246333289,0.44911629681596077
278,0.7376662582046534,0.517186066101992
279,0.6466877137733916,0.49192301919780507
280,0.8700279509782842,0.7438185336486777
281,0.6716759630602805,0.5873323191813028
282,0.907773050327823,0.6782956238134337
283,0.9627132705984445,0.8133086115015996
284,0.9348713921068132,0.7807063616728843
285,0.9273600213809823,0.7832655632552545
286,0.9087097121246952,0.7204510430864802
287,0.8358772791789497,0.6189209031252471
288,0.7956107012019136,0.4829211697938515
289,0.6220513372051337,0.23822327382232739
290,0.6600240614492396,0.4637111700650893
291,0.8633818675386371,0.5538169273323668
292,0.8708420573649274,0.6207605818275732
293,0.9757645528612919,0.9085800382124954
294,0.8280391285209349,0.7050508319205284
295,0.8411163608394683,0.5937018776153544
296,0.9446407482869601,0.8227472552429401
297,0.8274433517057531,0.7040281583291481
298,0.9136219501088729,0.832170090161695
299,0.9121384199483952,0.6770645778509616
300,0.8697580156885294,0.5902892772266709
301,0.6568819922547332,0.39990318416523235
302,0.9304321719737146,0.748014052675155
303,0.9577137962335553,0.8513494508866358
304,0.8366146673838981,0.7980873827027672
305,0.8535483870967742,0.8073924731182796
306,0.8726447085188571,0.5624902937909749
307,0.9595852581406643,0.6910350098452248
308,0.8090751229021467,0.5238143905520305
309,0.7507295661191906,0.37323758531702966
310,0.9780018711242477,0.8794325360357004
311,0.8497051823056355,0.4749206103164778
312,0.8044238235625796,0.4729421407052986
313,0.7204105852072191,0.5
314,0.9326046398956185,0.762407458016792
315,0.3680249435544565,0.5
316,0.9406559672554933,0.7214562688496339
317,0.99535329622492,0.7100359019007465
318,0.767010004302926,0.7108030335628227
319,0.9948216782679512,0.63965334439681
320,0.9410140499904788,0.7642093672122733
321,0.8696131689775985,0.5365414505778612
322,0.8323819065410157,0.36981802875500497
323,0.841610603497688,0.5466979056130876
324,0.8815690512210936,0.5632980332829047
325,0.8647571974737553,0.5743784720021967
326,0.7693123693050534,0.44187359398147863
327,0.9558677544307965,0.7305593293939916
328,0.9275984506132989,0.6444049924682591
329,0.7489753191991271,0.4975338857272039
330,0.9186871408045977,0.4461319145114943
331,0.9683924767564636,0.8815705284333422
332,0.8247705291689768,0.7014723094930081
333,0.8155070437681471,0.5502742230347349
334,0.7930509711982396,0.40612949995372793
335,0.9074968020544312,0.6038248397261763
336,0.7515867022178383,0.4155140791886935
337,0.9130379098360656,0.34319726056945643
338,0.9956781997466531,0.6606310490714753
339,0.9995053231530272,0.647144854285407
340,0.5810927081092708,0.5
341,0.7657599541267963,0.639071067627137
342,0.9180035063261729,0.6540295291806604
343,0.9197097389243101,0.36593695394518017
344,0.821218254582422,0.6369803545640655
345,0.8493176668305109,0.3918923604383412
346,0.8135103426983638,0.5715701005111318
347,0.8785462842242502,0.5090514993481094
348,0.8193846815834768,0.5
349,0.9982242789496341,0.4969418137465921
350,0.9994784034176994,0.7498820198206702
351,0.8348479862614339,0.6988814277414147
352,0.7834420481479305,0.2897200838377309
353,0.4571909830484177,0.7081675805468945
354,0.6918482359940599,0.5013280990148175
355,0.6684312459651387,0.3476651603184851
356,0.9141787747889258,0.4497349302964853
357,0.8980619063098205,0.44319861306750463
358,0.8636216724452018,0.6581017022193492
359,0.9037775688547076,0.5012561071467102
360,0.7661466738389816,0.5
361,0.936107073643411,0.385776674203273
362,0.7732757036738909,0.40917933148428454
363,0.7847416331909891,0.5748678647213314
364,0.7076029680610819,0.5
365,0.9371663891982961,0.7862914655520024
366,0.9974474122587551,0.4137852405956461
367,0.951001257183908,0.5
368,0.7637001078748651,0.4178913636652072
369,0.8212704458257977,0.3048439190510981
370,0.9477292893441961,0.8632330402516737
371,0.8326766716676832,0.38332717481149725
372,0.7981783998091495,0.4678081724925307
373,0.8972968149755324,0.6433683676632196
374,0.99653002129849,0.5244095053485534
375,0.6300892569093451,0.5171738896655556
376,0.8194905213270143,0.3190327445066781
377,0.7058514135437213,0.40039447731755423
378,0.9543514134022097,0.724234108193428
379,1.0,0.8929505787908111
380,0.7014367197589324,0.5705445544554455
381,0.7275692771333715,0.5256617239181011
382,0.8681852736750652,0.49869791666666663
383,0.9212055974165769,0.5
384,0.787344746559248,0.47733239821608403
385,0.8461564387402933,0.5118468237704918
386,0.8918349895320379,0.4591159732256067
387,0.6773360420291906,0.5532816571890065
388,0.6340790134079013,0.6968165196816519
389,0.8786298128629814,0.5
390,0.9498009468474284,0.7608887454271573
391,0.8909990321539951,0.5
392,0.9767888024210981,0.46484232099504474
393,0.7311803608655021,0.27897706850693693
394,0.9429267942926794,0.3604180110418011
395,0.7541127406472661,0.4160908573275265
396,0.9376075268817204,0.675752688172043
397,0.9219724261347401,0.540257562200475
398,0.975527108433735,0.7260515275387263
399,0.9473419540229886,0.5
400,0.8829120476902931,0.572569332038416
401,0.99935504675911,0.07803934214769426
402,0.786235028091133,0.3586417446272145
403,0.9176812843443595,0.6249326581187371
404,0.676253100733391,0.41876752588438304
405,0.8671921182266009,0.4312408216376986
406,0.8506963122347738,0.35659554121092585
407,0.8020602017158566,0.3486495211449478
408,0.8945030000228138,0.7246324116533205
409,0.6968702946870294,0.4181185918118592
410,0.8180717054263567,0.4951012058570198
411,0.8303898835202761,0.5361538772648835
412,0.7941218150384037,0.4087634271462177
413,0.6157471569407995,0.47888322079045403
414,0.758231704792893,0.6898694352682082
415,0.8438467296195696,0.5947643842153604
416,0.9131899525657611,0.3375762335982258
417,0.8868955094991364,0.6656115069084629
418,0.8565328663793104,0.369683908045977
419,0.823813112283346,0.2996232102486812
420,0.3477762247786976,0.5
421,0.90777026696536,0.6205550609941012
422,0.7699864132068439,0.5084827279394968
423,0.9631217443414927,0.5
424,0.9249704396431259,0.6507578200580458
425,0.9421346468112687,0.650302588725266
426,0.7661996765265561,0.6138183939319155
427,0.7105994240341765,0.42335819013653225
428,0.9318093594996765,0.6897095823449069
429,0.8364137297669613,0.5579396304915762
430,0.9722641012755163,0.8341410007897193
431,0.6948061425217337,0.3026778348880005
432,0.7774323776693701,0.5285750193646348
433,0.8383044747564009,0.6013870782404289
434,0.8852701079700293,0.48982423625378746
435,0.8955855998313305,0.7045971255885867
436,0.8603966532383018,0.37263066831938846
437,0.8334009447569595,0.6523700057695082
438,0.8585004672561283,0.5316943426065703
439,0.46748360743846074,0.5
440,0.874449102440073,0.5
441,0.9023994611880598,0.5751971702090467
442,0.735804001798846,0.5
443,0.9026010661063771,0.4620804082109089
444,0.9873519913885899,0.7750422881746887
445,0.9378641913853183,0.46539632807238446
446,0.9315219441283484,0.5767520020004111
447,0.895718753369999,0.40633403255375483
448,0.8511311093725844,0.5425577266317817
449,0.17617972696979467,0.5
450,0.759848211474238,0.3409679621402091
451,0.818961495675889,0.5
452,0.968624919302776,0.8617710350763934
453,0.8660208592801679,0.6034445986260575
454,0.8321779202564616,0.36016830294530155
455,0.9001040657408405,0.5820002153084293
456,0.9052006725088524,0.6375449669850752
457,0.6104602498257403,0.5645431770391305
458,0.8984974597340828,0.6716397819307652
459,0.845430830464716,0.5806260757314974
460,0.6252331754914622,0.3944611852489597
461,0.625588823091081,0.34442826561483797
462,0.951168624723678,0.7697440865022396
463,0.9989250779318499,0.5
464,0.9948398193936787,0.5
465,0.7108506290999033,0.5699752661576514
466,0.6607834845455943,0.5314201137936336
467,0.7950434853587444,0.4314700763330639
468,0.8236207398110105,0.5
469,0.957616318586258,0.4455055919426594
470,0.9961559139784947,0.8970967741935484
471,0.8934752230463292,0.6953670858862733
472,0.9609186872909699,0.7818467809364548
473,0.9312527850765993,0.7584166935570614
474,0.9852672330358103,0.757199698892354
475,0.9234494920642806,0.7078148414925942
476,0.9599956868665085,0.5
477,0.7813952155601145,0.408814827334328
478,0.8608827401207124,0.5
479,0.5291853445699599,0.5
480,0.984005376344086,0.7546639784946236
481,0.9001763493206826,0.5
482,0.9296632323542979,0.4828848223896663
483,0.9960385746038575,0.5
484,0.8706135629709365,0.28540673535291405
485,0.8142611314261131,0.5
486,0.35543010752688176,0.26443548387096777
487,0.7804064953220777,0.156145822131412
488,0.7712052771205278,0.5
489,0.9761312905844156,0.7963440205627705
490,0.818961729152503,0.5849217337954135
491,0.6117265361726536,0.08292105829210583
492,0.7757292625522548,0.6385993476676192
493,0.8352890515663689,0.6897118455520868
494,0.7119379382860171,0.4636579651109841
495,0.4597580645161291,0.48322580645161284
496,0.9567648956764896,0.7778196027819603
497,0.6968767840816994,0.4821921198982749
498,0.8662974116297412,0.5217609521760952
499,0.7944828003875969,0.5321988049095607
500,0.8503873466752745,0.5726275016139445
501,0.7758914478404362,0.5
502,0.9747043010752688,0.8490591397849463
503,0.99767050137978,0.3584202415510877
504,0.8995018473162024,0.755037569014903
505,0.8193454376857671,0.54053136616908
506,0.7621488985965239,0.5603160144994889
507,0.9081728700516352,0.5
508,0.8922199394463668,0.744309580449827
509,0.9036676001723395,0.5
510,0.8457685648043982,0.720728211850562
511,0.9614906548272308,0.8805767567927101
512,0.9123535960557556,0.2926119258863758
513,0.7636796995488175,0.4014558275623507
514,0.9510699203582461,0.7434855312756852
515,0.7954301075268817,0.5
516,0.7216247319573119,0.7489216197643709
517,0.808202480820248,0.5332508783250878
518,0.8912247256986227,0.3928453880242138
519,0.8638145056374675,0.4922769405897658
520,0.7736971885856762,0.45066045778295183
521,0.5180049446415134,0.5922820595506826
522,0.6666716237568547,0.4312556929082629
523,0.8777813608513383,0.5009136837579276
524,0.902655549219364,0.557674583481035
525,0.5791963946913516,0.5410633224493238
526,0.5580448378125048,0.47678974784492695
527,0.909863396794665,0.5557553127737058
528,0.7631143133670287,0.5
529,0.7409348060344827,0.5022135416666667
530,0.9142071603610065,0.5802522264060725
531,0.798486809000072,0.34955790381712315
532,0.7739218008728204,0.5040442364088954
533,0.7055471941517952,0.5
534,0.555693849014275,0.1777070944544323
535,0.9129109319852658,0.5146741056979486
536,0.937824508862449,0.5839841143247775
537,0.6816046534459062,0.5290594934223444
538,0.7755913978494624,0.7240860215053764
539,0.6670454545454545,0.42516156828953033
540,0.7095986790150046,0.37640294828535187
541,0.6419830089256909,0.3288955801699107
542,0.9430177665471783,0.5
543,0.6323545229643971,0.5
544,0.8838478915662651,0.42136402753872637
545,0.7845540694908282,0.351538456234385
546,0.46446236559139786,0.3517204301075269
547,0.847102625126208,0.6272537141208712
548,0.8396047977856373,0.5
549,0.7353985156502097,0.3217320487407612
550,0.7027956989247313,0.36838709677419357
551,0.8340147216543986,0.6895133420722149
552,0.4514247311827957,0.5
553,0.8157944277108433,0.46565727194492257
554,0.6574321413183972,0.5
555,0.9015219794235184,0.534988521384236
556,0.7933257999713015,0.6534743148227866
557,0.8092779809277981,0.795583279558328
558,0.9213935056485479,0.8069214342967512
559,0.8480988797931925,0.6705353295993106
560,0.48485686627022545,0.5021128167304354
561,0.878591996239055,0.43811090869914404
562,0.9203472138657117,0.7274583267897605
563,0.9998279384880094,0.5
564,0.9991399698989465,0.5
565,0.9728077722807771,0.5
566,0.887025511598782,0.3214919167710313
567,0.9984324797391263,0.4322429626432648
568,0.9770680741059887,0.5682141318397242
569,0.8582712076970338,0.5344662684714243
570,0.9745823474582348,0.7155660715566072
571,0.9105114145432391,0.5
572,0.9094792482982221,0.5
573,0.8116363300094016,0.26428186119630714
574,0.3318093803786575,0.3925747633390706
575,0.758597171369086,0.4209802091559576
576,0.873467082616179,0.2457777538726334
577,0.5817301484828922,0.222605982354207
578,0.9607621710762171,0.15255969025596902
579,0.9654774719360296,0.8721743810548978
580,0.8706503802554169,0.1537792366193141
581,0.9584319208431921,0.7179500967950097
582,0.7883515300630479,0.4833077041365524
583,0.798709538660071,0.4770405419937628
584,0.998736559139785,0.6112365591397849
585,0.9363879933366692,0.5
586,0.8178461317846131,0.500752850075285
587,0.9986026013114049,0.7887778136085133
588,0.2786080349783177,0.5
589,0.8439959869225003,0.616942128272656
590,0.850917760091776,0.3842761884276188
591,0.0263355906696765,0.5
592,0.6162572470264778,0.5109318032394956
593,0.8044354838709677,0.3217204301075269
594,0.9246152538049486,0.39857155003826206
595,0.9635168755041066,0.5302634418985084
596,0.8167850225952227,0.5
597,0.9025184775426789,0.35833371748182974
598,0.6965687856297731,0.3120361406905453
599,0.8003554644415671,0.29263475279336304
600,0.5978497989689209,0.5
601,0.8700405366623619,0.6521290716028125
602,0.5470967741935484,0.5181989247311828
603,0.9148387096774193,0.6085215053763441
604,0.8549808893195521,0.4579565030146426
605,0.9932497848537005,0.8074171686746987
606,0.7894397247015807,0.6724486503925153
607,0.9410562547058191,0.5
608,0.8583348275655968,0.5
609,0.8973845152895251,0.26369736964401896
610,0.6686563418656342,0.6378253387825338
611,0.828056281716131,0.6045209903121636
612,0.7341431950118253,0.5
613,0.7471916045512405,0.38628569205200464
614,0.8038433908045978,0.2961700790229885
615,0.6195698924731183,0.10857526881720428
616,0.699653287888582,0.35474329591976644
617,0.6038976180226718,0.26571244080929834
618,0.7444695502474714,0.3569507208952012
619,0.7514837150309905,0.518923349367028
620,0.653276690327669,0.724878109987811
621,0.9562944600129338,0.5
622,0.6893475223046329,0.5
623,0.8921100818612667,0.5471940973718226
624,0.9021820917983445,0.998817585725035
625,0.6347727762222701,0.5079689855696747
626,0.8111780311178032,0.5
627,0.67428246438062,0.371467887809167
628,0.6919668781589419,0.3100118292289493
629,0.7606148554229818,0.5
630,0.9197577321434971,0.5
631,0.665058408699397,0.46817802540913006
632,0.9673252688172043,0.6193413978494624
633,0.9285483870967743,0.8563709677419356
634,0.40249999999999997,0.5
635,0.7374508325996489,0.6242502169382882
636,0.5765053763440859,0.5
637,0.6319459381945938,0.3284039578403958
638,0.6643349117520447,0.38840759075907594
639,0.9112049791935715,0.7985363753766681
640,0.5219152062502239,0.5
641,0.6326271642112056,0.5
642,0.5355913978494624,0.35905913978494625
643,0.7595140829929048,0.5
644,0.9302956989247312,0.8320430107526882
645,0.6715765329892842,0.6032326273160592
646,0.6627809441875472,0.5046133992902463
647,0.7214324120873212,0.3361866867405097
648,0.8095238095238095,0.5
649,0.42633408594057987,0.41490162348134607
650,0.6614838180869824,0.31304902179942545
651,0.28377942599161565,0.22691604858647751
652,0.8851919561243143,0.5
653,0.7014318010550114,0.5
654,0.8782117495158166,0.4226812997632881
655,0.9723148646225569,0.5097364174287251
656,0.8312042814113598,0.5
657,0.4301537799763416,0.43978922464781156
658,0.3734279264753305,0.5
659,0.8892237049791936,0.5
660,0.9125457284269421,0.4434796642995481
661,0.915219857099095,0.5
662,0.7363567730802416,0.49286831320103536
663,0.4104934953230835,0.3300361968247142
664,0.7266876826080271,0.5
665,0.9956451612903227,0.6161559139784946
666,0.971236559139785,0.740510752688172
667,0.7271272590361446,0.4227759251290878
668,0.9462953005699537,0.7252607807291106
669,0.8810880550478443,0.7770132243844747
670,0.917741935483871,0.4403225806451613
671,0.7899150628964627,0.21047915994695915
672,1.0,0.5
673,0.99978501558637,0.5
674,0.6203096049249895,0.3332616101846871
675,0.6566533993115318,0.45748171256454384
676,0.6892400300978179,0.399763517145007
677,0.20036547350317102,0.5
678,0.7566157487091221,0.5295557228915664
679,0.42334981724360354,0.2609653837884326
680,0.39986024510857887,0.4159320576220168
681,0.7214247311827957,0.5381182795698924
682,0.38985055370390276,0.46966276027667275
683,0.9996174765405534,0.5
684,0.7225176732335737,0.4444181289697492
685,0.8466707673381516,0.44868522220513596
686,0.935883822450665,0.6118019113279266
687,0.7134408602150537,0.6477419354838709
688,0.8376979855451331,0.5
689,0.5150211515021151,0.20525919552591956
690,0.996559879595786,0.9763491722210277
691,0.7492206815005913,0.5
692,0.7007820347252116,0.5546975893241498
693,0.7992904751666308,0.5
694,0.7769867727712658,0.5
695,0.8014943023005805,0.5
696,0.4794152423949264,0.5
697,0.8021930767576866,0.7323693829284025
698,0.6923197323498625,0.3519658002602154
699,0.8813101428486043,0.5
700,0.8012182659208261,0.39086703958691904
701,0.8741585116679214,0.5
702,0.8460179166858741,0.5
703,0.5,0.5
704,0.8120751797222385,0.5664776400070518
705,0.7917114599010964,0.4636099763491722
706,0.9686122756100182,0.5
707,0.9957499462018506,0.7644609425435765
708,0.9866222174427357,0.3584041294762878
709,0.6049887108913019,0.5
710,0.0707374758116534,0.5
711,0.8372605982354208,0.5
712,0.7665842382539512,0.5
713,0.7378776475647779,0.5
714,0.3406428033967538,0.16811781145866922
715,0.857713226943996,0.541916203454665
716,0.5509139784946238,0.5
717,0.9991399698989465,0.8016555579445281
718,0.9991926803013993,0.7272566507765647
719,0.9135140951151282,0.7515386270712288
720,0.6121922373938287,0.751711285524854
721,0.7816666666666667,0.6870430107526881
722,0.49070092453235864,0.5
723,0.48457486832204666,0.47559926905299366
724,0.8610125765881973,0.7347092335805654
725,0.9493711705901322,0.8386541975706762
726,0.5805441957239201,0.5216673841297174
727,0.9994929239846955,0.5
728,0.9993546305259761,0.5
729,0.7082776318013491,0.4425851657216614
730,0.999550003423887,0.5
731,0.999390549939055,0.5
732,1.0,0.4953240890035473
733,0.6331168831168832,0.5
734,0.6811559139784946,0.4445698924731183
735,0.6483831648383165,0.1216928371692837
736,0.6482089070567987,0.5147106282271945
737,0.9993549774242099,0.7401634057192003
738,0.9990324661363148,0.5
739,0.053101150166612876,0.025153176394711374
740,0.9944623655913978,0.5125806451612902
741,0.9981182795698924,0.5
742,0.7026344086021505,0.5
743,0.2854224897871426,0.3969038916362072
744,0.8929698142969815,0.6795368179536818
745,0.7208073364888123,0.5
746,0.8868759507675287,0.4561379246761628
747,0.6151280395954379,0.26758123520550897
748,0.6202429585035476,0.5071490002150074
749,0.08979251773812086,0.5
750,0.033648677703719654,0.5
751,0.9686626531928618,0.5499892496237369
752,0.9972404400960471,0.5
753,1.0,0.9409867784585617
754,0.9980288857828907,0.5
755,0.7811101538756072,0.5165900878263575
756,0.8580162977020827,0.5
757,0.9414167472858218,0.5
758,0.7084847833100333,0.4199161200129046
759,0.06423349817243607,0.5
760,0.92384331433896,0.3186754112461026
761,0.7881100838529349,0.5
762,0.17209502311082447,0.5256368913253788
763,0.47514604164426755,0.24509909328746013
764,0.9935132423036949,0.5
765,0.9984951091045898,0.9613028055465979
766,0.9874234118026443,0.5
767,0.8568448220238736,0.4254866114635983
768,0.9430168799053865,0.5862452066086085
769,0.8520907234225519,0.9558207029990325
770,0.9129757041496451,0.8253601376048162
771,0.6611481401849064,0.5
772,0.8299402969018933,0.5275521729776248
773,0.905108076137219,0.7231530272072265
774,0.8649215222532789,0.7703719630187056
775,0.4520047296570998,0.5
776,0.84037558685446,0.5
777,0.15801354401805867,0.058045791680103154
778,0.6320541760722347,0.38783188218854137
779,0.6275728572964835,0.21888375094096135
780,0.5864774803826722,0.7332043426851553
781,0.8440120404214146,0.5
782,0.9245323586325521,0.5
783,0.27851230785768033,0.15564871546812853
784,0.9237880253681607,0.5
785,0.8198358069835807,0.7572417007241701
786,0.8411631907116749,0.5624596860890131
787,0.26800688024080843,0.5
788,0.7405859711455641,0.39214577950043067
789,0.6072050758146038,0.4084525217765351
790,0.8804071246819338,0.8965702612622297
791,0.9809180821328747,0.5
792,0.8583718679427894,0.7640606516829767
793,0.26830054821025473,0.5
794,0.3854670536386112,0.07234225518649895
795,0.9933720680008609,0.5
796,0.9849836935096585,0.8673619324087015
797,0.8274193548387097,0.20833333333333334
798,0.18004944641513487,0.11888638073739655
799,0.9387228552999355,0.5
800,0.6131411979782773,0.3442950854930638
801,0.9216297570414964,0.5
802,0.9970497395473193,0.7721077459702823
803,0.8795957858525048,0.864545259084068
804,0.7074193548387097,0.5
805,0.7888088583100408,0.5
806,0.6716129032258065,0.5
807,0.9907556702139096,0.8102762549715146
808,0.9980649322726296,0.5
809,0.707741935483871,0.5
810,0.631747311827957,0.49989247311827956
811,0.19881720430107527,0.2593279569892474
812,0.23140184906471728,0.5
813,0.9014296463506396,0.8908954100827691
814,0.16607545952918412,0.5
815,0.4957540578308073,0.036117381489842004
816,0.2461025696161703,0.474859334121779
817,0.7346163494964699,0.4128946708239257
818,0.1485542298183382,0.07352466946146408
819,0.8871805899007275,0.5
820,0.9968286390023651,0.5
821,0.7678385836648389,0.5
822,0.5,0.18004944641513487
823,0.528736559139785,0.5
824,0.35762657207352466,0.15382134795227342
825,0.5574607611266394,0.015265534293700256
826,0.9012040421414749,0.3571274994624812
827,0.8973449424916693,0.9794689884983339
828,0.9877683720363716,0.7939642935778097
829,0.517791872715545,0.486723285314986
830,0.7341722234172224,0.36629741162974117
831,0.857768817204301,0.6894623655913978
832,0.6502884994445042,0.3771995842740924
833,0.6105557347092336,0.5
834,0.8099537783510694,0.5
835,0.9200257981296356,0.690637428786413
836,0.763252688172043,0.5
837,0.9946253896592496,0.5
838,0.8538574603857461,0.5
839,0.12486562029671039,0.13873360567619863
840,0.09723715330036553,0.5
841,0.8475554001721171,0.5
842,0.985648247688669,0.9848419694689314
843,0.37665269267978074,0.5
844,0.9126088358594002,0.5
845,0.3436525851875739,0.10136515102655053
846,0.1890991184691464,0.5
847,0.7238648174031466,0.5
848,0.8384392131570462,0.8215629366870901
849,0.9124731182795699,0.5268279569892473
850,0.551989247311828,0.2784408602150537
851,0.99935504675911,0.5
852,0.2257336343115124,0.2016553799849511
853,0.9482369382928403,0.9393141259944099
854,0.5,0.5
855,0.6782424828871447,0.26240905995771063
856,0.9597979146511878,0.6798882081049124
857,0.9976075268817205,0.7752956989247312
858,0.4701881720430108,0.29760752688172043
859,0.99978501558637,0.5
860,0.9879608728367193,0.5
861,0.1441087938077833,0.34454955923457325
862,0.77020392072537,0.5
863,0.8631624207244974,0.9905406858002794
864,0.9998924962373683,0.5
865,0.7035802601870766,0.5
866,0.99978501558637,0.9438890680425668
867,0.999462538965925,0.6051811243684833
868,0.9996775233795551,0.5
869,0.4886583530423565,0.5
870,0.9924755455229495,0.9593679458239277
871,0.8326346339890358,0.8313447275072557
872,0.5364236036423604,0.5
873,0.29990325701386644,0.5
874,0.8989535794956898,0.5387144854715039
875,0.9396064092913217,0.6060436606086675
876,1.0,0.8828334945716436
877,0.7238525206922499,0.5
878,0.6020499587857936,0.5624843206823639
879,0.9975276792432548,0.5
880,0.9249704396431259,0.5
881,0.3840696549500161,0.1767171880038697
882,0.012684080404170683,0.5
883,0.21226617931627606,0.5
884,0.34933347667168346,0.5106966243818534
885,0.1612383102225089,0.5
886,0.5,0.5
887,0.46877015695549346,0.37341431950118253
888,0.8264000859937655,0.7049338922928088
889,0.999892507793185,0.9465763732129421
890,0.7318069439965602,0.4787702891540363
891,0.5,0.4679135762657207
892,0.3381704826400086,0.39578630549285176
893,0.9995700311727399,0.5
894,0.04310437493281738,0.5
895,0.049338922928087725,0.014833924540470833
896,0.5438615351537304,0.5
897,0.5,0.25830377297645923
898,0.999677523379555,0.6364613565516499
899,0.9997850155863699,0.5
900,1.0,0.5
901,0.05428940012900452,0.25215007525263383
902,0.6178652047726539,0.5
903,0.9757067612598085,0.5
904,0.9071167490862181,0.5
905,0.5813803483121909,0.19678563749731243
906,0.5,0.5
907,0.5204772653982586,0.8756315167150381
908,0.3754702784048156,0.5
909,0.8796495377338207,0.6912491937217803
910,0.9733419327098785,0.9911856390411695
911,0.5010211759647425,0.41234010534236265
912,0.06191551112544336,0.027518004944641516
913,0.8499408792862517,0.6955820702999034
914,0.6983981939367877,0.5
915,0.9721027735970759,0.5
916,0.3781575835751908,0.5
917,0.54627539503386,0.9236805331613458
918,0.2250886810706224,0.5
919,0.5,0.5
920,0.9975276792432548,0.5
921,0.5,0.5
922,0.5,0.5
923,0.5,0.5


==> results/1_27655/dw-pred-nc.csv <==
,real,synthetic
0,0.8443101928674464,0.7098511298059857
1,0.9270556602671047,0.7810219955794893
2,0.8394456958325133,0.5257032071982758
3,0.8428351196445185,0.5878019087317119
4,0.7879303623107523,0.6310520875291789
5,0.6891965959901918,0.5286293812202509
6,0.754959951146079,0.6693352884369586
7,0.815586674501775,0.5010869482460639
8,0.8828389381701037,0.7434652594377293
9,0.7525437657671432,0.5655920507136011
10,0.8249394674974424,0.6881640501802762
11,0.9992403444684957,0.9771050662264179
12,0.9779489165868951,0.9554577531390525
13,0.9844638025044491,0.973061652351273
14,0.986293100190391,0.970929240039668
15,0.7843942186358505,0.5180756458789932
16,0.8774620524510416,0.44492372795609963
17,0.7605047235144351,0.5175404965877479
18,0.7284331275650106,0.6682568171397182
19,0.8605357838852933,0.6340526994653627
20,0.8676685734423278,0.7162386804860705
21,0.8470804541603925,0.5155341423784499
22,0.8129688282462233,0.47162171854710744
23,0.9866082364204589,0.38478024194992444
24,0.8936914016509989,0.5729450389655671
25,0.9872779693138974,0.8657004173471239
26,0.8443306828724244,0.6720091705658886
27,0.8254801329130055,0.6616342818317322
28,0.7829044912937337,0.7076706183368351
29,0.9306739740360346,0.4017345780006766
30,0.9777016595128969,0.5470659440146795
31,0.8680290834896098,0.34928497428497435
32,0.8892154329153309,0.40017603696776327
33,0.7732391478726055,0.6640877253772304
34,0.9993016428606605,0.5812629616726646
35,0.9114721161831475,0.38786155336908335
36,0.898459034688704,0.5535208160467412
37,0.7657405205050445,0.49856998209483794
38,0.7762342348822712,0.48343463770200923
39,0.8364331792834292,0.6411305704872551
40,0.5816129032258065,0.40067204301075265
41,0.7432430346530833,0.4472937959624692
42,0.7753487597684618,0.5541920251092863
43,0.9469459840781118,0.30057316523896327
44,0.841245278705729,0.5903629746621709
45,0.7894516489178977,0.6037129930358203
46,0.9210075322336317,0.6250523556554579
47,0.9766820894093622,0.9542399246944702
48,0.9818796082412978,0.46436939972599944
49,0.7940769764723075,0.5859037824540894
50,0.6867774956784789,0.6895842336502449


==> results/1_27655/dw-pred.csv <==
,real,synthetic
0,0.9391553447091064,0.7943170810461737
1,0.9930740675708511,0.7639791211071559
2,0.9995925565248982,0.8344177468754258
3,0.855955749612466,0.6664903918635262
4,0.8434786558728244,0.7173125768365383
5,0.8443101928674464,0.7846517978831545
6,0.9270556602671047,0.8733310635272389
7,0.9003683445771877,0.796342527050258
8,0.8394456958325133,0.7443719125340488
9,0.8501803191280928,0.7435108228901166
10,0.8428351196445185,0.7614804062875868
11,0.7879303623107523,0.643319890451024
12,0.6891965959901918,0.41249278811481316
13,0.813457426632168,0.6263066774315909
14,0.754959951146079,0.5972945721021388
15,0.815586674501775,0.7065748463951926
16,0.8828389381701037,0.7900243057750463
17,0.7525437657671432,0.6350189352731208
18,0.8174040934644475,0.7630400013772232
19,0.8508232437295947,0.751436953899457
20,0.8249394674974424,0.7645861435499413
21,0.8824380087719423,0.8405891647237921
22,0.8692268708560522,0.8035928556202848
23,0.7425466065105772,0.5207174837396435
24,0.9992403444684957,0.9953496534698234
25,0.9779489165868951,0.9644989769501273
26,0.9844638025044491,0.9795587554139817
27,0.986293100190391,0.980332582282231
28,0.7843942186358505,0.627509879125988
29,0.7604998973260635,0.5888582466362291
30,0.7631390304126311,0.6169282199307935
31,0.859492981550162,0.6589208644351596
32,0.8612349855399883,0.774633650132772
33,0.7858111106277462,0.5541066689868186
34,0.8272489620175305,0.40618945102260495
35,0.8542004626511668,0.41539047172849985
36,0.8129944781577308,0.6679074303670797
37,0.8774620524510416,0.6585025622407257
38,0.9275206431986093,0.43252172968274666
39,0.8918319861724959,0.6428353872924439
40,0.8950521484863647,0.6056749593445083
41,0.8253094006365975,0.5605254326669543
42,0.8649585196401118,0.7346555404173027
43,0.9801734705525569,0.9416739501553811
44,0.7605047235144351,0.364544887561727
45,0.7397555886357996,0.6337068277041843
46,0.8404865286127812,0.7262228044771393
47,0.8602960840155792,0.7626845989678874
48,0.9043285855164543,0.6710855437177277
49,0.8484141339567696,0.7887242114761494
50,0.7284331275650106,0.6138872479252924
51,0.7707448642566783,0.5934215301974448
52,0.894374099375567,0.7772729092170572
53,0.8166159582550953,0.669943886038284
54,0.7956329586172401,0.4704736837789749
55,0.8099812325035464,0.6960303920460965
56,0.7714334276834277,0.7066613941613942
57,0.852384333721169,0.4568832272488764
58,0.8605357838852933,0.7549412361616352
59,0.8259011776079421,0.5978672607640121
60,0.7709485514352612,0.5158628006598552
61,0.8676685734423278,0.8073416841297111
62,0.8470804541603925,0.59682700758455
63,0.8129688282462233,0.7187267117332459
64,0.7565460598407447,0.4641779985598146
65,0.9866082364204589,0.963189899891846
66,0.8936914016509989,0.8459874493968376
67,0.8383680364895056,0.6772883400750007
68,0.9267708227294835,0.6077165326340044
69,0.9872779693138974,0.9842432462192942
70,0.9836364918055206,0.9818804084677695
71,0.8443306828724244,0.7673024887207522
72,0.991027263067012,0.981392458657103
73,0.9312242293343805,0.7040349499312781
74,0.8706685939404245,0.5818722897712779
75,0.8762121903024777,0.6997769810944962
76,0.8294184798158105,0.699218075214312
77,0.8838755894991661,0.7789282136701988
78,0.8254801329130055,0.6221501025399125
79,0.7829044912937337,0.5966622549185503
80,0.782994291245974,0.4729976386928673
81,0.776816422361825,0.29946697125452126
82,0.9306739740360346,0.8872749406108563
83,0.9777016595128969,0.9298736571525572
84,0.8551451512617654,0.7189262129885722
85,0.9745510702738533,0.9113691254817202
86,0.7816822967194855,0.472638424778125
87,0.761381796796093,0.4315414168275439
88,0.840044288675036,0.6945404802450068
89,0.9112426710469281,0.7851276435562248
90,0.8149043332574322,0.5576817152816802
91,0.8680290834896098,0.7846910034410034
92,0.8757750057396496,0.568599372464988
93,0.8728758785053714,0.6994992623184515
94,0.773091719699421,0.4129723510588573
95,0.8544051066548526,0.6787784682894985
96,0.8892154329153309,0.6689532708845601
97,0.8197754985886756,0.5890221199542106
98,0.9106533243887894,0.8035486235340886
99,0.8074727541917656,0.690943045131871
100,0.8067361226758933,0.6488936978871398
101,0.7732391478726055,0.6302431654674351
102,0.9993016428606605,0.9911438830024935
103,0.842176944868163,0.6080711466688804
104,0.9146301333237356,0.8235457189524
105,0.7611367953266674,0.7694871519191485
106,0.9160565996503497,0.714965955097534
107,0.8389300951898053,0.6283367894621656
108,0.9694597575235036,0.941591101911781
109,0.9774527050810197,0.9500787219436485
110,0.9114721161831475,0.780159748049899
111,0.8207074048273015,0.5880984111447825
112,0.7850019060722857,0.5011794128513372
113,0.8434562676112123,0.48096178437652065
114,0.9057848081008936,0.7931950327322583
115,0.8126515847444661,0.6331873514816491
116,0.8251405617275767,0.6453175588042754
117,0.8341340472228251,0.4914598557750283
118,0.9628568197605856,0.7773560085574431
119,0.898459034688704,0.6922153275171504
120,0.807669514429066,0.5399491477645391
121,0.8991136048660302,0.6767921992095267
122,0.9122193895010607,0.6642127506673055
123,0.7657405205050445,0.5235573047775729
124,0.8288821334858559,0.6028572012204294
125,0.8928852318956878,0.6050287648864774
126,0.9239440689078859,0.8163791649616471
127,0.7953696520814415,0.6854665875252552
128,0.8398333231028634,0.6168212161219722
129,0.7589215158045977,0.28005118534482765
130,0.8814961159749688,0.7445085343880136
131,0.8935607198009609,0.7615486540074735
132,0.8083255542993857,0.6542555637379469
133,0.4652643195521103,0.42912898363479757
134,0.8008463252978437,0.6684160461613909
135,0.7348180482481543,0.549196168923409
136,0.6891274511997731,0.47746928774418756
137,0.7762342348822712,0.6101939768858198
138,0.8225099762726489,0.49627237920621226
139,0.8918761462940986,0.7136599725660034
140,0.9220271776310616,0.5059960258984393
141,0.9704342532467533,0.8422162472943723
142,0.8673165226373063,0.6008747303407311
143,0.978149324942674,0.6609135124574554
144,0.9313879273041973,0.6458441511611136
145,0.9922174478196435,0.7796833991538544
146,0.8364331792834292,0.6617109340249244
147,0.9672492834230076,0.8436069380446358
148,0.9611021505376345,0.9311290322580645
149,0.8860554194677971,0.7872245737468876
150,0.803753698077776,0.6355239689980733
151,0.8954354913833256,0.7045480363979233
152,0.9525768090346742,0.7026473313826459
153,0.9690076719007672,0.8197461819746182
154,0.9734621620371317,0.8349112375107988
155,0.8941029776748781,0.6985443933252786
156,0.7930328097406822,0.438832605260712
157,0.7432430346530833,0.393382506973616
158,0.6924163441623016,0.5960640743860804
159,0.7753487597684618,0.616699730061002
160,0.8028961244824016,0.608182482685103
161,0.9534305911705593,0.9322313858664264
162,0.9469459840781118,0.9346253468615865
163,0.8767522609819123,0.7893221402305703
164,0.8165100879994944,0.6525822867760726
165,0.964389757017233,0.8335590651649478
166,0.919204476818761,0.7722320279502377
167,0.9993007783981656,0.9798228295853
168,0.7642833911535126,0.5615324154379878
169,0.841245278705729,0.6481468108209207
170,0.7324790381268786,0.44195840019285676
171,0.9348539766145381,0.6888348899507675
172,0.8888253653640732,0.6970287006079654
173,0.9354759589166748,0.8014324379339721
174,0.7894516489178977,0.603440515599138
175,0.8363026944806605,0.5520838765754019
176,0.7321370862252043,0.3809267324294794
177,0.7968478447343492,0.4621737638643365
178,0.7518212653860499,0.48854399788636077
179,0.7057025085714486,0.4028983578540385
180,0.8338593335046689,0.769074910354787
181,0.9302304949821116,0.721920680839054
182,0.8159001009012157,0.5442482859434723
183,0.9362792120546901,0.6698042434919493
184,0.8732366167683114,0.5554118154376886
185,0.9210075322336317,0.581269938778787
186,0.925426882093908,0.7065223032669404
187,0.9668974128405545,0.7824210789556296
188,0.8232117289960483,0.6396769944447627
189,0.7900186902451298,0.4833045791100568
190,0.6799985664623875,0.600365552091173
191,0.9766820894093622,0.9598564089473179
192,0.9262921209881106,0.8069518881291198
193,0.9356461405030356,0.5831201214223763
194,0.8453921025072383,0.30850736154746505
195,0.8311598880998494,0.5051646223369917
196,0.9047741859624134,0.7387902748104813
197,0.9654880275974026,0.9262657264610388
198,0.9530876747668622,0.9231773176071991
199,0.9818796082412978,0.910370676621724
200,0.7940769764723075,0.6291593599298554
201,0.8240322416170466,0.5786100014631097
202,0.6867774956784789,0.5278715607893978
203,0.9103731778211928,0.8526847470300823
204,0.7225947378755154,0.45525721578637346
205,0.7897951647111406,0.6816941056802137
206,0.9858148932504016,0.7541035090352237
207,0.9999095535773299,0.679398740011758


==> results/1_27655/dw-prob.csv <==
,real,synthetic
0,0.0013972484952708513,0.00032244196044711954
1,0.006556319862424763,0.005159071367153913
2,0.009243336199484092,0.004191745485812554
3,0.06384350816852967,0.04309974204643164
4,0.024505588993981083,0.021818572656921754
5,0.38564058469475493,0.4920464316423044
6,0.258061049011178,0.28385640584694755
7,0.03998280309544282,0.060511607910576096
8,0.10640584694754944,0.12639724849527084
9,0.15530954428202923,0.1722914875322442
10,0.26354256233877904,0.2706362854686156
11,0.03708082545141875,0.04965606190885641
12,0.006448839208942391,0.00204213241616509
13,0.005481513327601032,0.0004299226139294927
14,0.10963026655202064,0.09232588134135855
15,0.09189595872742906,0.10264402407566638
16,0.10726569217540842,0.12209802235597593
17,0.13650042992261394,0.08684436801375753
18,0.2251719690455718,0.19411006018916596
19,0.07942820292347377,0.07201203783319003
20,0.3039552880481513,0.2763327601031814
21,0.21743336199484092,0.24989251934651763
22,0.060511607910576096,0.05524505588993981
23,0.020528804815133275,0.009028374892519347
24,0.13445829750644883,0.12048581255374033
25,0.05975924333619948,0.0921109200343938
26,0.12134565778159931,0.0981298366294067
27,0.12102321582115219,0.08082545141874463
28,0.07523645743766122,0.0705073086844368
29,0.031061908856405848,0.017841788478073946
30,0.05631986242476354,0.01999140154772141
31,0.018809114359415305,0.016122098022355976
32,0.05148323301805675,0.05234307824591573
33,0.027300085984522784,0.019776440240756664
34,0.0015047291487532244,0.0044067067927773
35,0.007953568357695616,0.012467755803955288
36,0.09490541702493552,0.05223559759243336
37,0.023860705073086845,0.0044067067927773
38,0.010748065348237317,0.0005374032674118659
39,0.014079965606190886,0.002472055030094583
40,0.018056749785038694,0.010318142734307825
41,0.032889079965606194,0.019776440240756664
42,0.04976354256233878,0.03460877042132416
43,0.12381771281169389,0.1101676698194325
44,0.013005159071367154,0.021603611349957006
45,0.062123817712811696,0.08598452278589853
46,0.03460877042132416,0.027300085984522784
47,0.10898538263112639,0.07276440240756664
48,0.05492261392949269,0.07921324161650903
49,0.1294067067927773,0.1702493551160791
50,0.08942390369733448,0.13650042992261394
51,0.012897678417884782,0.01117798796216681
52,0.0176268271711092,0.03353396388650043
53,0.07459157351676698,0.11543422184006878
54,0.029019776440240758,0.022463456577815993
55,0.102536543422184,0.11371453138435082
56,0.1061908856405847,0.14112209802235598
57,0.00816852966466036,0.007523645743766122
58,0.10490111779879621,0.18895098882201203
59,0.022893379191745486,0.012360275150472914
60,0.024935511607910577,0.014294926913155632
61,0.24226139294926913,0.3349097162510748
62,0.023860705073086845,0.00978073946689596
63,0.2316208082545142,0.19249785038693035
64,0.0033319002579535683,0.0011822871883061048
65,0.1085554600171969,0.09447549441100601
66,0.2055030094582975,0.10973774720550301
67,0.03794067067927773,0.0280524505588994
68,0.007201203783319002,0.0021496130696474634
69,0.030739466895958727,0.018164230438521067
70,0.06427343078245916,0.07588134135855545
71,0.2767626827171109,0.2239896818572657
72,0.07523645743766122,0.07598882201203783
73,0.004729148753224419,0.004836629406706793
74,0.00204213241616509,0.0022570937231298368
75,0.04621668099742046,0.048903697334479794
76,0.07394668959587274,0.08276010318142735
77,0.0572871883061049,0.026547721410146174
78,0.03557609630266552,0.05030094582975064
79,0.039445399828030955,0.016122098022355976
80,0.026225279449699053,0.007953568357695616
81,0.003654342218400688,0.008383490971625107
82,0.04825881341358555,0.03912295786758384
83,0.02944969905417025,0.019024075666380053
84,0.04514187446259673,0.030524505588993982
85,0.016659501289767842,0.008276010318142735
86,0.002901977644024076,0.007308684436801376
87,0.010963026655202063,0.0032244196044711954
88,0.1429492691315563,0.15283748925193466
89,0.00816852966466036,0.008490971625107481
90,0.016874462596732587,0.006556319862424763
91,0.1061908856405847,0.07738607050730868
92,0.019239036973344798,0.006878761822871883
93,0.016981943250214963,0.008383490971625107
94,0.0035468615649183145,0.001827171109200344
95,0.02912725709372313,0.030739466895958727
96,0.02310834049871023,0.024505588993981083
97,0.04718400687876182,0.027730008598452278
98,0.03869303525365434,0.0709372312983663
99,0.06470335339638865,0.09157351676698194
100,0.04116509028374893,0.04428202923473775
101,0.09641014617368873,0.07566638005159071
102,0.026010318142734308,0.03718830610490112
103,0.01354256233877902,0.0027944969905417025
104,0.027730008598452278,0.011607910576096303
105,0.00032244196044711954,0.003116938950988822
106,0.01633705932932072,0.002687016337059329
107,0.02740756663800516,0.008276010318142735
108,0.10490111779879621,0.07276440240756664
109,0.0997420464316423,0.05760963026655202
110,0.07975064488392089,0.05363284608770421
111,0.02987962166809974,0.01214531384350817
112,0.011930352536543423,0.0009673258813413585
113,0.020851246775580395,0.0069862424763542565
114,0.08942390369733448,0.08222269991401547
115,0.07760103181427343,0.0280524505588994
116,0.03503869303525366,0.027300085984522784
117,0.009673258813413585,0.0032244196044711954
118,0.025687876182287187,0.010210662080825451
119,0.015369733447979364,0.011285468615649183
120,0.01257523645743766,0.0452493551160791
121,0.014617368873602751,0.012252794496990542
122,0.00816852966466036,0.00021496130696474635
123,0.02880481513327601,0.026225279449699053
124,0.03213671539122958,0.01837919174548581
125,0.002901977644024076,0.00021496130696474635
126,0.00021496130696474635,0.0
127,0.028267411865864144,0.027300085984522784
128,0.06438091143594153,0.13101891659501289
129,0.03450128976784179,0.022141014617368875
130,0.0025795356835769563,0.0007523645743766122
131,0.02536543422184007,0.04503439380911436
132,0.040412725709372314,0.02815993121238177
133,0.07201203783319003,0.0628761822871883
134,0.0017196904557179708,0.0012897678417884782
135,0.05406276870163371,0.06029664660361135
136,0.009565778159931213,0.016981943250214963
137,0.006233877901977644,0.0005374032674118659
138,0.003869303525365434,0.013005159071367154
139,0.0034393809114359416,0.009458297506448839
140,0.003761822871883061,0.003869303525365434
141,0.007846087704213241,0.004191745485812554
142,0.006878761822871883,0.03159931212381771
143,0.0025795356835769563,0.0
144,0.042884780739466895,0.03224419604471195
145,0.0045141874462596735,0.00032244196044711954
146,0.006448839208942391,0.0007523645743766122
147,0.00032244196044711954,0.0
148,0.0013972484952708513,0.0025795356835769563
149,0.023538263112639724,0.09662510748065348
150,0.022141014617368875,0.0060189165950128975
151,0.0004299226139294927,0.00010748065348237318
152,0.02343078245915735,0.028267411865864144
153,0.03149183147033534,0.04309974204643164
154,0.00408426483233018,0.0027944969905417025
155,0.020528804815133275,0.0005374032674118659
156,0.0004299226139294927,0.0
157,0.0006448839208942391,0.0088134135855546
158,0.010855546001719691,0.002901977644024076
159,0.023860705073086845,0.032351676698194325
160,0.003116938950988822,0.0021496130696474634
161,0.005266552020636285,0.0060189165950128975
162,0.001827171109200344,0.00010748065348237318
163,0.033748925193465173,0.03310404127257094
164,0.030954428202923472,0.014509888220120379
165,0.010103181427343079,0.011607910576096303
166,0.042454858125537405,0.04116509028374893
167,0.0015047291487532244,0.0
168,0.03869303525365434,0.04557179707652623
169,0.022248495270851248,0.02267841788478074
170,0.0308469475494411,0.0264402407566638
171,0.022141014617368875,0.016444539982803097
172,0.00010748065348237318,0.0
173,0.0045141874462596735,0.006126397248495271
174,0.008598452278589854,0.00816852966466036
175,0.04664660361134996,0.0677128116938951
176,0.004621668099742046,0.005696474634565778
177,0.010318142734307825,0.0066638005159071366
178,0.02439810834049871,0.012790197764402407
179,0.023538263112639724,0.0733018056749785
180,0.030524505588993982,0.00677128116938951
181,0.010748065348237317,0.01493981083404987
182,0.0022570937231298368,0.0007523645743766122
183,0.0006448839208942391,0.0
184,0.006233877901977644,0.012467755803955288
185,0.012037833190025795,0.010425623387790198
186,0.009995700773860704,0.007308684436801376
187,0.024183147033533962,0.0572871883061049
188,0.022785898538263114,0.01837919174548581
189,0.005051590713671539,0.0017196904557179708
190,0.015262252794496991,0.007631126397248496
191,0.0030094582975064487,0.002901977644024076
192,0.0066638005159071366,0.0023645743766122097
193,0.002901977644024076,0.0007523645743766122
194,0.006556319862424763,0.0022570937231298368
195,0.012252794496990542,0.010963026655202063
196,0.0032244196044711954,0.0004299226139294927
197,0.00032244196044711954,0.00010748065348237318
198,0.03761822871883061,0.038370593293207224
199,0.0030094582975064487,0.002901977644024076
200,0.008598452278589854,0.007093723129836629
201,0.0030094582975064487,0.0005374032674118659
202,0.0010748065348237317,0.0008598452278589854
203,0.02128116938950989,0.006126397248495271
204,0.006878761822871883,0.026655202063628546
205,0.016981943250214963,0.013327601031814273
206,0.01053310404127257,0.0011822871883061048
207,0.01934651762682717,0.009458297506448839
208,0.01053310404127257,0.014617368873602751
209,0.005159071367153913,0.048366294067067925
210,0.016014617368873604,0.014294926913155632
211,0.004729148753224419,0.005051590713671539
212,0.04062768701633706,0.05363284608770421
213,0.008383490971625107,0.001934651762682717
214,0.0033319002579535683,0.0016122098022355977
215,0.0012897678417884782,0.0009673258813413585
216,0.0017196904557179708,0.0
217,0.0008598452278589854,0.0
218,0.008598452278589854,0.013650042992261392
219,0.008705932932072226,0.00032244196044711954
220,0.012467755803955288,0.005374032674118658
221,0.04019776440240757,0.032351676698194325
222,0.038478073946689596,0.02504299226139295
223,0.0027944969905417025,0.0013972484952708513
224,0.0069862424763542565,0.0004299226139294927
225,0.01053310404127257,0.001827171109200344
226,0.017196904557179708,0.0027944969905417025
227,0.0015047291487532244,0.0005374032674118659
228,0.0015047291487532244,0.003761822871883061
229,0.006126397248495271,0.01730438521066208
230,0.0066638005159071366,0.001934651762682717
231,0.0030094582975064487,0.002687016337059329
232,0.010855546001719691,0.02031384350816853
233,0.0009673258813413585,0.0008598452278589854
234,0.004621668099742046,0.006126397248495271
235,0.001827171109200344,0.001934651762682717
236,0.0008598452278589854,0.0009673258813413585
237,0.0063413585554600175,0.004729148753224419
238,0.024613069647463456,0.028267411865864144
239,0.015692175408426483,0.0013972484952708513
240,0.006556319862424763,0.005588993981083405
241,0.0066638005159071366,0.002472055030094583
242,0.014617368873602751,0.005588993981083405
243,0.032351676698194325,0.030417024935511607
244,0.017949269131556318,0.015262252794496991
245,0.002472055030094583,0.0006448839208942391
246,0.009243336199484092,0.010855546001719691
247,0.007846087704213241,0.00204213241616509
248,0.011392949269131557,0.008598452278589854
249,0.00677128116938951,0.00010748065348237318
250,0.0022570937231298368,0.0
251,0.003976784178847808,0.0007523645743766122
252,0.008705932932072226,0.026870163370593295
253,0.0025795356835769563,0.0035468615649183145
254,0.005374032674118658,0.010103181427343079
255,0.04320722269991401,0.023538263112639724
256,0.012790197764402407,0.014187446259673258
257,0.00032244196044711954,0.0
258,0.0006448839208942391,0.0006448839208942391
259,0.001827171109200344,0.0
260,0.00021496130696474635,0.0015047291487532244
261,0.00032244196044711954,0.0008598452278589854
262,0.0011822871883061048,0.0009673258813413585
263,0.008490971625107481,0.0030094582975064487
264,0.016766981943250214,0.009350816852966466
265,0.007308684436801376,0.0045141874462596735
266,0.014079965606190886,0.008276010318142735
267,0.02912725709372313,0.017734307824591573
268,0.0012897678417884782,0.004191745485812554
269,0.008276010318142735,0.003116938950988822
270,0.0017196904557179708,0.0012897678417884782
271,0.007738607050730868,0.0023645743766122097
272,0.026010318142734308,0.029664660361134996
273,0.02106620808254514,0.009995700773860704
274,0.011285468615649183,0.020743766122098023
275,0.008061049011177988,0.007308684436801376
276,0.023538263112639724,0.019024075666380053
277,0.011392949269131557,0.009995700773860704
278,0.010855546001719691,0.010963026655202063
279,0.0044067067927773,0.013650042992261392
280,0.00021496130696474635,0.0005374032674118659
281,0.0007523645743766122,0.00010748065348237318
282,0.01859415305245056,0.013972484952708513
283,0.03127687016337059,0.02944969905417025
284,0.004729148753224419,0.0015047291487532244
285,0.012252794496990542,0.018486672398968184
286,0.015154772141014617,0.017196904557179708
287,0.01558469475494411,0.022248495270851248
288,0.010210662080825451,0.0045141874462596735
289,0.0006448839208942391,0.0006448839208942391
290,0.0045141874462596735,0.006556319862424763
291,0.0045141874462596735,0.0012897678417884782
292,0.015262252794496991,0.008276010318142735
293,0.014509888220120379,0.027944969905417026
294,0.032889079965606194,0.016981943250214963
295,0.021818572656921754,0.02310834049871023
296,0.03697334479793637,0.05212811693895099
297,0.005481513327601032,0.0025795356835769563
298,0.0013972484952708513,0.006878761822871883
299,0.0022570937231298368,0.0004299226139294927
300,0.015799656061908855,0.01655202063628547
301,0.0008598452278589854,0.0006448839208942391
302,0.0,0.00032244196044711954
303,0.006233877901977644,0.0017196904557179708
304,0.010963026655202063,0.04761392949269132
305,0.0009673258813413585,0.00021496130696474635
306,0.0004299226139294927,0.00032244196044711954
307,0.005911435941530524,0.0033319002579535683
308,0.01558469475494411,0.009888220120378332
309,0.012360275150472914,0.02987962166809974
310,0.009673258813413585,0.0015047291487532244
311,0.0013972484952708513,0.0006448839208942391
312,0.005696474634565778,0.0027944969905417025
313,0.011607910576096303,0.015799656061908855
314,0.003761822871883061,0.0
315,0.02912725709372313,0.006448839208942391
316,0.00032244196044711954,0.0
317,0.0021496130696474634,0.0009673258813413585
318,0.0011822871883061048,0.003761822871883061
319,0.0008598452278589854,0.00010748065348237318
320,0.0007523645743766122,0.00010748065348237318
321,0.0013972484952708513,0.010425623387790198
322,0.0022570937231298368,0.00010748065348237318
323,0.0033319002579535683,0.0013972484952708513
324,0.009995700773860704,0.020206362854686157
325,0.005374032674118658,0.007308684436801376
326,0.013865004299226139,0.007631126397248496
327,0.009565778159931213,0.0015047291487532244
328,0.01214531384350817,0.003654342218400688
329,0.0010748065348237317,0.0004299226139294927
330,0.005911435941530524,0.0022570937231298368
331,0.0025795356835769563,0.0008598452278589854
332,0.0044067067927773,0.0063413585554600175
333,0.0030094582975064487,0.0004299226139294927
334,0.0005374032674118659,0.00010748065348237318
335,0.0045141874462596735,0.005803955288048152
336,0.010855546001719691,0.007308684436801376
337,0.003761822871883061,0.006448839208942391
338,0.0034393809114359416,0.005803955288048152
339,0.0013972484952708513,0.00010748065348237318
340,0.0005374032674118659,0.00021496130696474635
341,0.0006448839208942391,0.0
342,0.00032244196044711954,0.0007523645743766122
343,0.013865004299226139,0.016122098022355976
344,0.002472055030094583,0.0006448839208942391
345,0.02977214101461737,0.01655202063628547
346,0.005696474634565778,0.0017196904557179708
347,0.008490971625107481,0.008061049011177988
348,0.010748065348237317,0.004944110060189166
349,0.0008598452278589854,0.0
350,0.0012897678417884782,0.0012897678417884782
351,0.0013972484952708513,0.00677128116938951
352,0.027730008598452278,0.057072226999140156
353,0.0023645743766122097,0.005159071367153913
354,0.00032244196044711954,0.00032244196044711954
355,0.002472055030094583,0.0010748065348237317
356,0.0010748065348237317,0.0009673258813413585
357,0.004729148753224419,0.003976784178847808
358,0.008061049011177988,0.005588993981083405
359,0.0023645743766122097,0.0022570937231298368
360,0.003761822871883061,0.00032244196044711954
361,0.0009673258813413585,0.0
362,0.0017196904557179708,0.0034393809114359416
363,0.003976784178847808,0.008276010318142735
364,0.011070507308684438,0.004191745485812554
365,0.0005374032674118659,0.0
366,0.002901977644024076,0.0023645743766122097
367,0.001827171109200344,0.00021496130696474635
368,0.0025795356835769563,0.0
369,0.003654342218400688,0.0069862424763542565
370,0.002901977644024076,0.0027944969905417025
371,0.02106620808254514,0.0352536543422184
372,0.007846087704213241,0.0015047291487532244
373,0.00408426483233018,0.0030094582975064487
374,0.004944110060189166,0.003654342218400688
375,0.001934651762682717,0.0007523645743766122
376,0.0005374032674118659,0.0005374032674118659
377,0.0021496130696474634,0.0010748065348237317
378,0.0009673258813413585,0.002901977644024076
379,0.0012897678417884782,0.0006448839208942391
380,0.00032244196044711954,0.0006448839208942391
381,0.0012897678417884782,0.0027944969905417025
382,0.0013972484952708513,0.008920894239036973
383,0.010318142734307825,0.016122098022355976
384,0.0015047291487532244,0.0
385,0.003869303525365434,0.0011822871883061048
386,0.0034393809114359416,0.013435081685296647
387,0.005911435941530524,0.009028374892519347
388,0.0069862424763542565,0.01214531384350817
389,0.0006448839208942391,0.0005374032674118659
390,0.0006448839208942391,0.0
391,0.0010748065348237317,0.0012897678417884782
392,0.0005374032674118659,0.0
393,0.005588993981083405,0.005481513327601032
394,0.0032244196044711954,0.00032244196044711954
395,0.0006448839208942391,0.0006448839208942391
396,0.0022570937231298368,0.007846087704213241
397,0.0004299226139294927,0.0011822871883061048
398,0.002472055030094583,0.001827171109200344
399,0.0008598452278589854,0.00010748065348237318
400,0.0025795356835769563,0.0
401,0.003976784178847808,0.013112639724849526
402,0.00010748065348237318,0.0009673258813413585
403,0.001827171109200344,0.0013972484952708513
404,0.002472055030094583,0.003761822871883061
405,0.0034393809114359416,0.00677128116938951
406,0.003116938950988822,0.0032244196044711954
407,0.0009673258813413585,0.00021496130696474635
408,0.0011822871883061048,0.0005374032674118659
409,0.00816852966466036,0.008383490971625107
410,0.0006448839208942391,0.0005374032674118659
411,0.0017196904557179708,0.00021496130696474635
412,0.0034393809114359416,0.0027944969905417025
413,0.00204213241616509,0.001827171109200344
414,0.005911435941530524,0.005481513327601032
415,0.0013972484952708513,0.00021496130696474635
416,0.0035468615649183145,0.011070507308684438
417,0.0030094582975064487,0.0016122098022355977
418,0.004299226139294927,0.008383490971625107
419,0.0025795356835769563,0.0010748065348237317
420,0.0016122098022355977,0.00010748065348237318
421,0.00032244196044711954,0.0
422,0.0011822871883061048,0.00032244196044711954
423,0.00677128116938951,0.004621668099742046
424,0.0007523645743766122,0.0
425,0.00010748065348237318,0.00010748065348237318
426,0.005051590713671539,0.00010748065348237318
427,0.005696474634565778,0.0016122098022355977
428,0.005481513327601032,0.0033319002579535683
429,0.0032244196044711954,0.0025795356835769563
430,0.0033319002579535683,0.00010748065348237318
431,0.001934651762682717,0.00010748065348237318
432,0.003654342218400688,0.007631126397248496
433,0.0022570937231298368,0.00021496130696474635
434,0.003976784178847808,0.005159071367153913
435,0.009565778159931213,0.007631126397248496
436,0.013327601031814273,0.008061049011177988
437,0.009028374892519347,0.0009673258813413585
438,0.006448839208942391,0.013112639724849526
439,0.0032244196044711954,0.013005159071367154
440,0.00010748065348237318,0.0
441,0.00010748065348237318,0.0
442,0.0045141874462596735,0.0022570937231298368
443,0.001827171109200344,0.0
444,0.008383490971625107,0.0012897678417884782
445,0.0015047291487532244,0.0044067067927773
446,0.007953568357695616,0.0013972484952708513
447,0.005481513327601032,0.0023645743766122097
448,0.0033319002579535683,0.005159071367153913
449,0.002472055030094583,0.0004299226139294927
450,0.00010748065348237318,0.0
451,0.005051590713671539,0.0034393809114359416
452,0.0016122098022355977,0.0
453,0.0010748065348237317,0.00021496130696474635
454,0.0044067067927773,0.016766981943250214
455,0.003761822871883061,0.001827171109200344
456,0.0016122098022355977,0.00032244196044711954
457,0.004944110060189166,0.0066638005159071366
458,0.003976784178847808,0.0013972484952708513
459,0.005696474634565778,0.0011822871883061048
460,0.0008598452278589854,0.0025795356835769563
461,0.0012897678417884782,0.00032244196044711954
462,0.0044067067927773,0.00010748065348237318
463,0.0013972484952708513,0.0007523645743766122
464,0.00010748065348237318,0.0
465,0.00021496130696474635,0.0
466,0.0005374032674118659,0.00010748065348237318
467,0.0015047291487532244,0.0009673258813413585
468,0.0044067067927773,0.0021496130696474634
469,0.0035468615649183145,0.0
470,0.0060189165950128975,0.0009673258813413585
471,0.0004299226139294927,0.0012897678417884782
472,0.00010748065348237318,0.00032244196044711954
473,0.01117798796216681,0.0016122098022355977
474,0.0007523645743766122,0.00010748065348237318
475,0.0005374032674118659,0.0015047291487532244
476,0.0013972484952708513,0.0012897678417884782
477,0.0032244196044711954,0.0
478,0.012037833190025795,0.00010748065348237318
479,0.0013972484952708513,0.0
480,0.0009673258813413585,0.0
481,0.0004299226139294927,0.00010748065348237318
482,0.0013972484952708513,0.0
483,0.0015047291487532244,0.012252794496990542
484,0.0006448839208942391,0.0
485,0.0015047291487532244,0.0005374032674118659
486,0.0006448839208942391,0.0
487,0.0004299226139294927,0.00021496130696474635
488,0.0005374032674118659,0.0004299226139294927
489,0.0006448839208942391,0.0
490,0.006878761822871883,0.0008598452278589854
491,0.0027944969905417025,0.0016122098022355977
492,0.0006448839208942391,0.0008598452278589854
493,0.006556319862424763,0.0017196904557179708
494,0.0016122098022355977,0.0016122098022355977
495,0.0013972484952708513,0.0004299226139294927
496,0.0004299226139294927,0.00010748065348237318
497,0.0006448839208942391,0.00021496130696474635
498,0.002901977644024076,0.0005374032674118659
499,0.0006448839208942391,0.00010748065348237318
500,0.0017196904557179708,0.014187446259673258
501,0.0010748065348237317,0.0005374032674118659
502,0.0012897678417884782,0.0
503,0.0004299226139294927,0.0005374032674118659
504,0.00032244196044711954,0.0006448839208942391
505,0.004191745485812554,0.02031384350816853
506,0.0013972484952708513,0.0023645743766122097
507,0.003116938950988822,0.0006448839208942391
508,0.0008598452278589854,0.0
509,0.0060189165950128975,0.0013972484952708513
510,0.0021496130696474634,0.0
511,0.0011822871883061048,0.0007523645743766122
512,0.005588993981083405,0.03933791917454858
513,0.00408426483233018,0.00010748065348237318
514,0.005051590713671539,0.00010748065348237318
515,0.00204213241616509,0.00032244196044711954
516,0.0004299226139294927,0.0
517,0.0,0.0
518,0.0013972484952708513,0.00010748065348237318
519,0.0006448839208942391,0.0004299226139294927
520,0.0044067067927773,0.00021496130696474635
521,0.008598452278589854,0.004299226139294927
522,0.0063413585554600175,0.0005374032674118659
523,0.00010748065348237318,0.00010748065348237318
524,0.003116938950988822,0.0005374032674118659
525,0.00010748065348237318,0.008490971625107481
526,0.003761822871883061,0.003976784178847808
527,0.002472055030094583,0.02880481513327601
528,0.0007523645743766122,0.0006448839208942391
529,0.0007523645743766122,0.0035468615649183145
530,0.0005374032674118659,0.0
531,0.0025795356835769563,0.00021496130696474635
532,0.0009673258813413585,0.0034393809114359416
533,0.0032244196044711954,0.00032244196044711954
534,0.001827171109200344,0.0033319002579535683
535,0.00021496130696474635,0.0
536,0.0007523645743766122,0.007308684436801376
537,0.003761822871883061,0.001934651762682717
538,0.014402407566638005,0.005481513327601032
539,0.004729148753224419,0.007953568357695616
540,0.0004299226139294927,0.004944110060189166
541,0.0021496130696474634,0.008598452278589854
542,0.001934651762682717,0.0025795356835769563
543,0.0005374032674118659,0.0010748065348237317
544,0.0023645743766122097,0.0
545,0.0007523645743766122,0.0
546,0.0008598452278589854,0.00010748065348237318
547,0.005051590713671539,0.002901977644024076
548,0.0004299226139294927,0.0008598452278589854
549,0.006448839208942391,0.011070507308684438
550,0.0015047291487532244,0.0
551,0.0007523645743766122,0.0009673258813413585
552,0.0004299226139294927,0.00032244196044711954
553,0.0063413585554600175,0.011607910576096303
554,0.0004299226139294927,0.0
555,0.0008598452278589854,0.00021496130696474635
556,0.0021496130696474634,0.0
557,0.00204213241616509,0.0005374032674118659
558,0.0012897678417884782,0.0004299226139294927
559,0.0006448839208942391,0.00204213241616509
560,0.005696474634565778,0.022463456577815993
561,0.0021496130696474634,0.0009673258813413585
562,0.0007523645743766122,0.0011822871883061048
563,0.0023645743766122097,0.0012897678417884782
564,0.005696474634565778,0.003116938950988822
565,0.0005374032674118659,0.0
566,0.00021496130696474635,0.0
567,0.0006448839208942391,0.0
568,0.005481513327601032,0.007416165090283749
569,0.003869303525365434,0.0017196904557179708
570,0.0021496130696474634,0.00021496130696474635
571,0.001827171109200344,0.0004299226139294927
572,0.0006448839208942391,0.0006448839208942391
573,0.00032244196044711954,0.0
574,0.0007523645743766122,0.0
575,0.003761822871883061,0.00010748065348237318
576,0.0008598452278589854,0.0013972484952708513
577,0.001934651762682717,0.004621668099742046
578,0.0008598452278589854,0.006126397248495271
579,0.0010748065348237317,0.0004299226139294927
580,0.0006448839208942391,0.00010748065348237318
581,0.0015047291487532244,0.0004299226139294927
582,0.0012897678417884782,0.0004299226139294927
583,0.0006448839208942391,0.003116938950988822
584,0.0015047291487532244,0.00021496130696474635
585,0.0005374032674118659,0.0022570937231298368
586,0.0004299226139294927,0.0009673258813413585
587,0.001827171109200344,0.0
588,0.0006448839208942391,0.00010748065348237318
589,0.00010748065348237318,0.00010748065348237318
590,0.00032244196044711954,0.0
591,0.003976784178847808,0.0009673258813413585
592,0.0006448839208942391,0.0007523645743766122
593,0.00010748065348237318,0.0
594,0.0009673258813413585,0.0004299226139294927
595,0.0004299226139294927,0.0009673258813413585
596,0.00204213241616509,0.00021496130696474635
597,0.00408426483233018,0.0006448839208942391
598,0.0010748065348237317,0.0
599,0.0007523645743766122,0.001827171109200344
600,0.0007523645743766122,0.00032244196044711954
601,0.003869303525365434,0.003761822871883061
602,0.0011822871883061048,0.0
603,0.0012897678417884782,0.001934651762682717
604,0.0004299226139294927,0.00010748065348237318
605,0.0004299226139294927,0.0010748065348237317
606,0.0017196904557179708,0.00408426483233018
607,0.0008598452278589854,0.0008598452278589854
608,0.0005374032674118659,0.00032244196044711954
609,0.0007523645743766122,0.0
610,0.0009673258813413585,0.0
611,0.003116938950988822,0.00010748065348237318
612,0.0006448839208942391,0.0006448839208942391
613,0.0,0.00021496130696474635
614,0.0015047291487532244,0.0021496130696474634
615,0.00021496130696474635,0.0
616,0.008383490971625107,0.0025795356835769563
617,0.0025795356835769563,0.00032244196044711954
618,0.0004299226139294927,0.0004299226139294927
619,0.0023645743766122097,0.0008598452278589854
620,0.0012897678417884782,0.0030094582975064487
621,0.0010748065348237317,0.0009673258813413585
622,0.001934651762682717,0.0007523645743766122
623,0.0006448839208942391,0.00010748065348237318
624,0.0027944969905417025,0.0
625,0.00010748065348237318,0.0
626,0.0021496130696474634,0.004191745485812554
627,0.00010748065348237318,0.00010748065348237318
628,0.001934651762682717,0.001934651762682717
629,0.0,0.00032244196044711954
630,0.0006448839208942391,0.0
631,0.0035468615649183145,0.0017196904557179708
632,0.0005374032674118659,0.00021496130696474635
633,0.0,0.0
634,0.00010748065348237318,0.0
635,0.0,0.0
636,0.00032244196044711954,0.0
637,0.0017196904557179708,0.0005374032674118659
638,0.0004299226139294927,0.0006448839208942391
639,0.0004299226139294927,0.00010748065348237318
640,0.0004299226139294927,0.0
641,0.001827171109200344,0.00021496130696474635
642,0.0,0.0
643,0.0004299226139294927,0.0
644,0.0006448839208942391,0.00010748065348237318
645,0.0,0.0006448839208942391
646,0.0012897678417884782,0.0010748065348237317
647,0.0012897678417884782,0.0004299226139294927
648,0.00032244196044711954,0.0
649,0.0005374032674118659,0.0
650,0.0004299226139294927,0.00021496130696474635
651,0.00021496130696474635,0.0
652,0.0004299226139294927,0.002472055030094583
653,0.00032244196044711954,0.0010748065348237317
654,0.0005374032674118659,0.00204213241616509
655,0.0005374032674118659,0.0005374032674118659
656,0.00010748065348237318,0.0
657,0.00032244196044711954,0.00010748065348237318
658,0.0013972484952708513,0.00021496130696474635
659,0.00010748065348237318,0.00010748065348237318
660,0.0005374032674118659,0.0
661,0.0016122098022355977,0.0
662,0.0010748065348237317,0.00032244196044711954
663,0.0009673258813413585,0.00032244196044711954
664,0.0008598452278589854,0.0
665,0.0005374032674118659,0.00032244196044711954
666,0.00010748065348237318,0.0
667,0.0012897678417884782,0.0
668,0.0010748065348237317,0.009350816852966466
669,0.0013972484952708513,0.0
670,0.0034393809114359416,0.0013972484952708513
671,0.00032244196044711954,0.0004299226139294927
672,0.0015047291487532244,0.0
673,0.0004299226139294927,0.0005374032674118659
674,0.0004299226139294927,0.00021496130696474635
675,0.0008598452278589854,0.00010748065348237318
676,0.0,0.0
677,0.0005374032674118659,0.00010748065348237318
678,0.0,0.0011822871883061048
679,0.0,0.0011822871883061048
680,0.00032244196044711954,0.00010748065348237318
681,0.0004299226139294927,0.00032244196044711954
682,0.00032244196044711954,0.004191745485812554
683,0.00021496130696474635,0.0
684,0.00010748065348237318,0.0
685,0.0009673258813413585,0.001934651762682717
686,0.0008598452278589854,0.0009673258813413585
687,0.00010748065348237318,0.0005374032674118659
688,0.00010748065348237318,0.0
689,0.0008598452278589854,0.0015047291487532244
690,0.00021496130696474635,0.00021496130696474635
691,0.00021496130696474635,0.0006448839208942391
692,0.0004299226139294927,0.00021496130696474635
693,0.00032244196044711954,0.0021496130696474634
694,0.0,0.0
695,0.0009673258813413585,0.0
696,0.0016122098022355977,0.009888220120378332
697,0.0015047291487532244,0.00032244196044711954
698,0.0022570937231298368,0.0012897678417884782
699,0.0004299226139294927,0.00010748065348237318
700,0.0015047291487532244,0.0
701,0.0006448839208942391,0.00021496130696474635
702,0.00021496130696474635,0.00021496130696474635
703,0.0,0.00021496130696474635
704,0.00010748065348237318,0.0
705,0.0,0.0
706,0.0012897678417884782,0.0006448839208942391
707,0.00021496130696474635,0.0
708,0.0005374032674118659,0.0
709,0.00021496130696474635,0.0
710,0.00010748065348237318,0.0
711,0.00021496130696474635,0.00032244196044711954
712,0.0011822871883061048,0.0006448839208942391
713,0.0,0.0
714,0.0009673258813413585,0.0
715,0.0008598452278589854,0.001827171109200344
716,0.0005374032674118659,0.0
717,0.0007523645743766122,0.0
718,0.00010748065348237318,0.0
719,0.0023645743766122097,0.0008598452278589854
720,0.00021496130696474635,0.00032244196044711954
721,0.00010748065348237318,0.0
722,0.0010748065348237317,0.00021496130696474635
723,0.0005374032674118659,0.003654342218400688
724,0.00032244196044711954,0.0
725,0.00021496130696474635,0.0
726,0.0010748065348237317,0.0
727,0.00032244196044711954,0.0
728,0.00032244196044711954,0.0
729,0.00010748065348237318,0.00010748065348237318
730,0.0,0.0
731,0.0009673258813413585,0.0004299226139294927
732,0.0,0.0
733,0.0004299226139294927,0.0
734,0.00021496130696474635,0.010748065348237317
735,0.0015047291487532244,0.0005374032674118659
736,0.0010748065348237317,0.0009673258813413585
737,0.00032244196044711954,0.0013972484952708513
738,0.0004299226139294927,0.0016122098022355977
739,0.00021496130696474635,0.0
740,0.00010748065348237318,0.0009673258813413585
741,0.00010748065348237318,0.006448839208942391
742,0.00010748065348237318,0.0013972484952708513
743,0.0,0.0
744,0.0012897678417884782,0.0004299226139294927
745,0.0007523645743766122,0.0
746,0.0007523645743766122,0.0
747,0.0007523645743766122,0.0007523645743766122
748,0.0011822871883061048,0.0
749,0.0006448839208942391,0.0
750,0.00010748065348237318,0.0044067067927773
751,0.0023645743766122097,0.0
752,0.0,0.00010748065348237318
753,0.0004299226139294927,0.00021496130696474635
754,0.0006448839208942391,0.00021496130696474635
755,0.0,0.00010748065348237318
756,0.0008598452278589854,0.0011822871883061048
757,0.0,0.00032244196044711954
758,0.00021496130696474635,0.0007523645743766122
759,0.00021496130696474635,0.0
760,0.00010748065348237318,0.00010748065348237318
761,0.0004299226139294927,0.00021496130696474635
762,0.0004299226139294927,0.0
763,0.0004299226139294927,0.0
764,0.00021496130696474635,0.0005374032674118659
765,0.0006448839208942391,0.002687016337059329
766,0.0008598452278589854,0.0
767,0.0007523645743766122,0.0010748065348237317
768,0.0010748065348237317,0.00021496130696474635
769,0.00021496130696474635,0.00021496130696474635
770,0.00021496130696474635,0.0
771,0.00021496130696474635,0.0
772,0.00021496130696474635,0.00010748065348237318
773,0.0,0.0007523645743766122
774,0.00032244196044711954,0.0
775,0.00010748065348237318,0.00021496130696474635
776,0.00032244196044711954,0.0
777,0.001934651762682717,0.0013972484952708513
778,0.0011822871883061048,0.0
779,0.00010748065348237318,0.0
780,0.0005374032674118659,0.00010748065348237318
781,0.00021496130696474635,0.0
782,0.00032244196044711954,0.00021496130696474635
783,0.00021496130696474635,0.0
784,0.00010748065348237318,0.00021496130696474635
785,0.0,0.0
786,0.00032244196044711954,0.00010748065348237318
787,0.00032244196044711954,0.0
788,0.00010748065348237318,0.00010748065348237318
789,0.00010748065348237318,0.0
790,0.0005374032674118659,0.0010748065348237317
791,0.0,0.0
792,0.00032244196044711954,0.0010748065348237317
793,0.00010748065348237318,0.00010748065348237318
794,0.0,0.0
795,0.00021496130696474635,0.0017196904557179708
796,0.00021496130696474635,0.0
797,0.0,0.0
798,0.0008598452278589854,0.00010748065348237318
799,0.0005374032674118659,0.0004299226139294927
800,0.00021496130696474635,0.004299226139294927
801,0.00010748065348237318,0.0
802,0.00032244196044711954,0.0
803,0.00010748065348237318,0.0006448839208942391
804,0.00010748065348237318,0.00010748065348237318
805,0.0005374032674118659,0.0005374032674118659
806,0.00010748065348237318,0.00010748065348237318
807,0.00021496130696474635,0.0
808,0.00021496130696474635,0.0
809,0.0,0.00010748065348237318
810,0.00010748065348237318,0.00010748065348237318
811,0.00010748065348237318,0.0
812,0.0,0.0
813,0.0,0.00021496130696474635
814,0.0006448839208942391,0.0009673258813413585
815,0.00021496130696474635,0.00021496130696474635
816,0.00021496130696474635,0.0
817,0.0,0.0
818,0.0017196904557179708,0.0012897678417884782
819,0.0005374032674118659,0.00021496130696474635
820,0.00032244196044711954,0.001827171109200344
821,0.00021496130696474635,0.0
822,0.0005374032674118659,0.00032244196044711954
823,0.00010748065348237318,0.0
824,0.00010748065348237318,0.0005374032674118659
825,0.0010748065348237317,0.0
826,0.00032244196044711954,0.0008598452278589854
827,0.0004299226139294927,0.00010748065348237318
828,0.0,0.0004299226139294927
829,0.0,0.0
830,0.00010748065348237318,0.0010748065348237317
831,0.00021496130696474635,0.0
832,0.0005374032674118659,0.0011822871883061048
833,0.0,0.0
834,0.00021496130696474635,0.0
835,0.0007523645743766122,0.0011822871883061048
836,0.00021496130696474635,0.00010748065348237318
837,0.0004299226139294927,0.0
838,0.00021496130696474635,0.0
839,0.0,0.0
840,0.0004299226139294927,0.0
841,0.00010748065348237318,0.00021496130696474635
842,0.0,0.0004299226139294927
843,0.00021496130696474635,0.0
844,0.0,0.0017196904557179708
845,0.0004299226139294927,0.0
846,0.0004299226139294927,0.001934651762682717
847,0.0004299226139294927,0.00032244196044711954
848,0.0,0.0
849,0.00021496130696474635,0.0
850,0.00010748065348237318,0.0004299226139294927
851,0.0,0.0
852,0.0,0.0
853,0.00010748065348237318,0.0
854,0.00010748065348237318,0.00021496130696474635
855,0.00032244196044711954,0.00010748065348237318
856,0.0,0.0
857,0.00032244196044711954,0.0011822871883061048
858,0.0,0.0
859,0.0,0.0
860,0.0,0.0
861,0.0,0.00010748065348237318
862,0.00010748065348237318,0.00021496130696474635
863,0.00032244196044711954,0.0
864,0.00021496130696474635,0.0
865,0.00032244196044711954,0.0
866,0.00010748065348237318,0.00010748065348237318
867,0.0004299226139294927,0.0
868,0.00010748065348237318,0.00021496130696474635
869,0.00021496130696474635,0.00021496130696474635
870,0.00021496130696474635,0.00010748065348237318
871,0.00010748065348237318,0.00032244196044711954
872,0.002472055030094583,0.012790197764402407
873,0.00021496130696474635,0.0008598452278589854
874,0.0,0.0
875,0.0006448839208942391,0.0006448839208942391
876,0.0004299226139294927,0.00021496130696474635
877,0.00032244196044711954,0.00010748065348237318
878,0.00010748065348237318,0.0
879,0.00010748065348237318,0.0
880,0.00010748065348237318,0.0010748065348237317
881,0.0004299226139294927,0.0
882,0.0,0.0
883,0.0,0.0
884,0.00010748065348237318,0.0
885,0.0006448839208942391,0.0
886,0.00021496130696474635,0.00021496130696474635
887,0.0,0.0012897678417884782
888,0.00021496130696474635,0.0
889,0.0,0.0008598452278589854
890,0.0008598452278589854,0.0
891,0.00021496130696474635,0.00010748065348237318
892,0.0,0.0
893,0.0,0.00032244196044711954
894,0.00010748065348237318,0.0
895,0.00010748065348237318,0.0
896,0.00010748065348237318,0.00010748065348237318
897,0.00021496130696474635,0.0
898,0.00032244196044711954,0.0
899,0.00010748065348237318,0.0005374032674118659
900,0.0,0.0
901,0.0004299226139294927,0.0009673258813413585
902,0.0004299226139294927,0.0010748065348237317
903,0.0,0.00010748065348237318
904,0.00010748065348237318,0.0
905,0.00010748065348237318,0.00021496130696474635
906,0.00021496130696474635,0.00010748065348237318
907,0.00032244196044711954,0.0
908,0.0,0.00010748065348237318
909,0.0,0.00021496130696474635
910,0.0,0.0
911,0.0,0.0
912,0.00032244196044711954,0.00021496130696474635
913,0.00010748065348237318,0.00021496130696474635
914,0.0004299226139294927,0.00021496130696474635
915,0.0004299226139294927,0.00010748065348237318
916,0.00010748065348237318,0.0
917,0.0,0.0
918,0.00010748065348237318,0.0
919,0.0,0.0
920,0.00021496130696474635,0.00010748065348237318
921,0.00032244196044711954,0.0
922,0.00010748065348237318,0.00032244196044711954
923,0.0,0.0025795356835769563
924,0.0,0.00032244196044711954
925,0.00021496130696474635,0.0
926,0.0,0.0
927,0.00032244196044711954,0.0
928,0.0,0.0
929,0.00010748065348237318,0.00010748065348237318
930,0.00010748065348237318,0.00010748065348237318
931,0.00010748065348237318,0.0
932,0.0,0.0004299226139294927
933,0.0,0.0
934,0.00021496130696474635,0.0
935,0.0,0.0
936,0.0,0.00021496130696474635
937,0.0,0.0
938,0.00010748065348237318,0.00032244196044711954
939,0.0,0.00010748065348237318
940,0.0,0.0
941,0.0,0.00010748065348237318
942,0.00010748065348237318,0.00010748065348237318
943,0.0006448839208942391,0.0
944,0.00010748065348237318,0.0
945,0.0,0.001934651762682717
946,0.0,0.0
947,0.0,0.0
948,0.0,0.0
949,0.0007523645743766122,0.002901977644024076
950,0.0005374032674118659,0.0004299226139294927
951,0.00010748065348237318,0.00010748065348237318
952,0.00010748065348237318,0.0
953,0.00032244196044711954,0.00010748065348237318
954,0.00010748065348237318,0.0
955,0.0,0.0
956,0.00010748065348237318,0.0
957,0.00010748065348237318,0.00010748065348237318
958,0.00010748065348237318,0.0
959,0.00021496130696474635,0.0
960,0.00021496130696474635,0.00021496130696474635
961,0.0,0.0008598452278589854
962,0.0,0.0017196904557179708
963,0.00010748065348237318,0.0
964,0.00010748065348237318,0.0
965,0.0,0.0
966,0.00021496130696474635,0.00204213241616509
967,0.0,0.0
968,0.00010748065348237318,0.0008598452278589854
969,0.0,0.00021496130696474635
970,0.00010748065348237318,0.00010748065348237318
971,0.0,0.0007523645743766122
972,0.0,0.00010748065348237318
973,0.0,0.0
974,0.0,0.0
975,0.00010748065348237318,0.00021496130696474635
976,0.00010748065348237318,0.00021496130696474635
977,0.0,0.0
978,0.00010748065348237318,0.00010748065348237318
979,0.00010748065348237318,0.0
980,0.0,0.0
981,0.0,0.0
982,0.0,0.0
983,0.0,0.0
984,0.0,0.0
985,0.00010748065348237318,0.0
986,0.0,0.00010748065348237318
987,0.00010748065348237318,0.00010748065348237318
988,0.0,0.00010748065348237318
989,0.0,0.0
990,0.0,0.0
991,0.00021496130696474635,0.0
992,0.0,0.00021496130696474635
993,0.00010748065348237318,0.00010748065348237318
994,0.0,0.0
995,0.0,0.0
996,0.00010748065348237318,0.0005374032674118659
997,0.00010748065348237318,0.0
998,0.0,0.0007523645743766122
999,0.0,0.0006448839208942391
1000,0.0,0.0
1001,0.00010748065348237318,0.0
1002,0.00021496130696474635,0.00021496130696474635
1003,0.0,0.0
1004,0.0,0.00032244196044711954
1005,0.0,0.00010748065348237318
1006,0.00010748065348237318,0.0
1007,0.0,0.0
1008,0.00010748065348237318,0.0
1009,0.0,0.0
1010,0.0,0.0
1011,0.00021496130696474635,0.0
1012,0.00021496130696474635,0.00010748065348237318
1013,0.0,0.00032244196044711954
1014,0.0,0.0
1015,0.0,0.0
1016,0.00032244196044711954,0.0
1017,0.00010748065348237318,0.00010748065348237318
1018,0.00010748065348237318,0.0
1019,0.0,0.0
1020,0.0,0.00032244196044711954
1021,0.0,0.0008598452278589854
1022,0.00021496130696474635,0.0006448839208942391
1023,0.00010748065348237318,0.00032244196044711954
1024,0.0,0.001827171109200344
1025,0.0,0.0
1026,0.00010748065348237318,0.0004299226139294927
1027,0.0,0.0
1028,0.0,0.0
1029,0.00010748065348237318,0.0013972484952708513
1030,0.00010748065348237318,0.0006448839208942391
1031,0.0,0.00032244196044711954
1032,0.00021496130696474635,0.0
1033,0.0,0.00021496130696474635
1034,0.0,0.00021496130696474635
1035,0.0,0.0
1036,0.00021496130696474635,0.0
1037,0.0,0.0
1038,0.0,0.00010748065348237318
1039,0.0,0.0
1040,0.00010748065348237318,0.0
1041,0.0,0.0010748065348237317
1042,0.0,0.0
1043,0.0,0.0
1044,0.00010748065348237318,0.0005374032674118659
1045,0.00010748065348237318,0.0
1046,0.00010748065348237318,0.0
1047,0.0,0.00010748065348237318
1048,0.0,0.0
1049,0.0,0.0012897678417884782
1050,0.0,0.0012897678417884782
1051,0.00010748065348237318,0.0
1052,0.0,0.00010748065348237318
1053,0.0,0.00010748065348237318
1054,0.0,0.00010748065348237318
1055,0.00010748065348237318,0.0
1056,0.00010748065348237318,0.0
1057,0.0,0.0
1058,0.0,0.0
1059,0.0,0.0
1060,0.0,0.0013972484952708513
1061,0.00010748065348237318,0.0
1062,0.0,0.0
1063,0.0,0.0013972484952708513
1064,0.0,0.00010748065348237318
1065,0.0,0.00021496130696474635
1066,0.0,0.0012897678417884782
1067,0.0,0.0
1068,0.0,0.0
1069,0.0,0.0
1070,0.0,0.0004299226139294927


==> results/3_11865/command.txt <==
python dp_autoencoder.py --lr 0.01 --l2-penalty 0. --iterations 13000
Achieves (1.795652546314812, 1e-05)-DP
[Iteration 0/10000] [Loss: 742.593872] [Validation Loss: 736.737427]
[Iteration 100/10000] [Loss: 84.282867] [Validation Loss: 129.156052]
[Iteration 200/10000] [Loss: 59.808720] [Validation Loss: 67.074783]
[Iteration 300/10000] [Loss: 30.136726] [Validation Loss: 58.150341]
[Iteration 400/10000] [Loss: 25.761127] [Validation Loss: 52.821548]
...
[Iteration 9400/10000] [Loss: 2.249903] [Validation Loss: 4.803387]
[Iteration 9500/10000] [Loss: 3.528824] [Validation Loss: 4.777840]
[Iteration 9600/10000] [Loss: 13.973793] [Validation Loss: 4.763416]
[Iteration 9700/10000] [Loss: 2.053204] [Validation Loss: 4.741457]
[Iteration 9800/10000] [Loss: 2.424393] [Validation Loss: 4.716209]
[Iteration 9900/10000] [Loss: 3.643350] [Validation Loss: 4.691611]

python dp_wgan.py --iterations 30000 --lr 0.003 --clip-value 0.1 --l2-norm-clip 1. --minibatch-size 256 --microbatch-size 256 --l2-penalty 0. --noise-multiplier 2.5
Achieves (2.5189020656183643, 1e-05)-DP

Overall: 3.118651406636412, 1e-05



==> results/3_11865/dw-pred-full.csv <==
,real,synthetic
0,0.9391553447091064,0.6085376253280677
1,0.9930740675708511,0.8871791324582361
2,0.9995925565248982,0.9305996356975987
3,0.855955749612466,0.7384053895247926
4,0.8434786558728244,0.7068806878368243
5,0.8443101928674464,0.794169591235227
6,0.9270556602671047,0.8971472543642331
7,0.9003683445771877,0.8095576674900924
8,0.8394456958325133,0.7831809798733061
9,0.8501803191280928,0.7813609768361137
10,0.8428351196445185,0.7982945346924821
11,0.7879303623107523,0.6272172263014603
12,0.6891965959901918,0.577754940141353
13,0.813457426632168,0.6030476602183076
14,0.754959951146079,0.6633489078876361
15,0.815586674501775,0.6961246668175548
16,0.8828389381701037,0.8058983968418416
17,0.7525437657671432,0.6776673546874602
18,0.8174040934644475,0.7755698177596222
19,0.8508232437295947,0.7646407674497415
20,0.8249394674974424,0.7817970366921101
21,0.8824380087719423,0.8516968337542244
22,0.8692268708560522,0.8070434486992255
23,0.7425466065105772,0.6252738306647829
24,0.9992403444684957,0.990242699668652
25,0.9779489165868951,0.9717943751994289
26,0.9844638025044491,0.9791605788998952
27,0.986293100190391,0.9816797720522982
28,0.7843942186358505,0.6689372883044431
29,0.7604998973260635,0.6638413102345764
30,0.7631390304126311,0.6479218470152498
31,0.859492981550162,0.6738390998857643
32,0.8612349855399883,0.7654116519898041
33,0.7858111106277462,0.6385426545438727
34,0.8272489620175305,0.6704982315854221
35,0.8542004626511668,0.5369227841058827
36,0.8129944781577308,0.7110637094369723
37,0.8774620524510416,0.673361177737967
38,0.9275206431986093,0.790170578009561
39,0.8918319861724959,0.6187029974293957
40,0.8950521484863647,0.6725363032691185
41,0.8253094006365975,0.6144902207752776
42,0.8649585196401118,0.755212619977168
43,0.9801734705525569,0.954476598278541
44,0.7605047235144351,0.5808032809458368
45,0.7397555886357996,0.6362487479251047
46,0.8404865286127812,0.7302588268324087
47,0.8602960840155792,0.7871523044089621
48,0.9043285855164543,0.7751934413226319
49,0.8484141339567696,0.7908736311061892
50,0.7284331275650106,0.6702764791939058
51,0.7707448642566783,0.6175146087398373
52,0.894374099375567,0.7236157068901105
53,0.8166159582550953,0.7335154150224088
54,0.7956329586172401,0.5752211808886594
55,0.8099812325035464,0.7274006075898517
56,0.7714334276834277,0.7165102197996935
57,0.852384333721169,0.4995280382360322
58,0.8605357838852933,0.7928817065872977
59,0.8259011776079421,0.5905567235407458
60,0.7709485514352612,0.6216406202487381
61,0.8676685734423278,0.8162543500286331
62,0.8470804541603925,0.638084241475565
63,0.8129688282462233,0.7499980364914015
64,0.7565460598407447,0.3471994656703645
65,0.9866082364204589,0.9699874894651269
66,0.8936914016509989,0.8591376915448569
67,0.8383680364895056,0.7243038348857471
68,0.9267708227294835,0.6289436222589553
69,0.9872779693138974,0.9829331236516866
70,0.9836364918055206,0.980622674402077
71,0.8443306828724244,0.8049575017277774
72,0.991027263067012,0.986636116092183
73,0.9312242293343805,0.8544227370901236
74,0.8706685939404245,0.4710143695264008
75,0.8762121903024777,0.7633198106828939
76,0.8294184798158105,0.7419370701615167
77,0.8838755894991661,0.797541916553849
78,0.8254801329130055,0.6703322454776213
79,0.7829044912937337,0.6699881306596981
80,0.782994291245974,0.521843221872399
81,0.776816422361825,0.3784313725490196
82,0.9306739740360346,0.8951561849596129
83,0.9777016595128969,0.959906960577475
84,0.8551451512617654,0.7499110224909413
85,0.9745510702738533,0.9553414968672762
86,0.7816822967194855,0.42284582739471177
87,0.761381796796093,0.5767490869418839
88,0.840044288675036,0.7732508000626096
89,0.9112426710469281,0.775036787351995
90,0.8149043332574322,0.54061928347953
91,0.8680290834896098,0.8157560641113273
92,0.8757750057396496,0.6457971990510447
93,0.8728758785053714,0.6984591728555334
94,0.773091719699421,0.5328280104463903
95,0.8544051066548526,0.7348296100031741
96,0.8892154329153309,0.7438375547237013
97,0.8197754985886756,0.7492601628836496
98,0.9106533243887894,0.8205528846153847
99,0.8074727541917656,0.7310974450445196
100,0.8067361226758933,0.7122423313664504
101,0.7732391478726055,0.7016440883327173
102,0.9993016428606605,0.9864120174883402
103,0.842176944868163,0.7104765709581574
104,0.9146301333237356,0.7938251006483658
105,0.7611367953266674,0.5695086549833351
106,0.9160565996503497,0.8497157653202061
107,0.8389300951898053,0.716554965449546
108,0.9694597575235036,0.9462849256310925
109,0.9774527050810197,0.9611683653830321
110,0.9114721161831475,0.8403953468311999
111,0.8207074048273015,0.6968816703782996
112,0.7850019060722857,0.5081765111135285
113,0.8434562676112123,0.6185040795772178
114,0.9057848081008936,0.8094451121794871
115,0.8126515847444661,0.730860378386509
116,0.8251405617275767,0.7174150650465281
117,0.8341340472228251,0.6270506234474109
118,0.9628568197605856,0.8267514718202106
119,0.898459034688704,0.7541203475053491
120,0.807669514429066,0.5531729617938391
121,0.8991136048660302,0.639789292680423
122,0.9122193895010607,0.8975907136175941
123,0.7657405205050445,0.6169075769888934
124,0.8288821334858559,0.6264334752710775
125,0.8928852318956878,0.7461304141265336
126,0.6863040206407225,0.7974091593205761
127,0.9239440689078859,0.8336898278774809
128,0.7953696520814415,0.6859182305565756
129,0.8398333231028634,0.6545709566321709
130,0.7589215158045977,0.3103313577586207
131,0.8814961159749688,0.7413086061621048
132,0.8935607198009609,0.8076378164798291
133,0.8083255542993857,0.7416314017127704
134,0.4652643195521103,0.4233621339362619
135,0.8008463252978437,0.6712306549296427
136,0.7348180482481543,0.5205325952434661
137,0.6891274511997731,0.3604951255715426
138,0.7762342348822712,0.5811933534743203
139,0.8225099762726489,0.4590838006902503
140,0.8918761462940986,0.6363731640028976
141,0.9220271776310616,0.6684058925924112
142,0.9704342532467533,0.8146340638528138
143,0.9309581537356322,0.858863146551724
144,0.8673165226373063,0.6885853037985192
145,0.978149324942674,0.9720208532560076
146,0.9313879273041973,0.7548139333621809
147,0.5391176575995413,0.4685159301867182
148,0.9922174478196435,0.8402341389102771
149,0.8364331792834292,0.6626216629850499
150,0.9672492834230076,0.8739544805537118
151,0.9611021505376345,0.891236559139785
152,0.8860554194677971,0.769759959368885
153,0.803753698077776,0.6305058322725012
154,0.8954354913833256,0.7012337123837005
155,0.9525768090346742,0.8390453083823064
156,0.5816129032258065,0.54
157,0.9690076719007672,0.7553954255395426
158,0.9734621620371317,0.8583985204996649
159,0.8941029776748781,0.7089391748057239
160,0.7930328097406822,0.45689376336090715
161,0.7432430346530833,0.5844827396112415
162,0.6924163441623016,0.5835544942645952
163,0.7753487597684618,0.6635848040639636
164,0.8028961244824016,0.6445414556221039
165,0.9534305911705593,0.9421720146926329
166,0.9469459840781118,0.9397757352471049
167,0.8412886360141473,0.546893741350146
168,0.8767522609819123,0.7967892814549791
169,0.8165100879994944,0.7162519469443396
170,0.964389757017233,0.8508261012203429
171,0.919204476818761,0.8434111199089953
172,0.04310437493281738,0.03719230355799208
173,0.9993007783981656,0.9659823549372242
174,0.7642833911535126,0.5832027862098873
175,0.841245278705729,0.702157897744689
176,0.7324790381268786,0.30027145594302695
177,0.9348539766145381,0.5620463636692731
178,0.8888253653640732,0.7415173850352272
179,0.9354759589166748,0.8320066947625545
180,0.7894516489178977,0.6662844305299647
181,0.8363026944806605,0.6006334202520643
182,0.7321370862252043,0.4350399860472035
183,0.8381372338137234,0.5469635046963506
184,0.7968478447343492,0.49184176568432203
185,0.7518212653860499,0.49391163123212733
186,0.7057025085714486,0.49221185982631804
187,0.8338593335046689,0.7315157077994395
188,0.9302304949821116,0.756525537690194
189,0.8159001009012157,0.5448711613293218
190,0.9362792120546901,0.7958284524874636
191,0.8732366167683114,0.6719914679972895
192,0.9210075322336317,0.6041423794598293
193,0.925426882093908,0.7023263427273344
194,0.9668974128405545,0.827848455987074
195,0.8232117289960483,0.6558559074508905
196,0.7900186902451298,0.5764538854144202
197,0.6799985664623875,0.6557359423717879
198,0.9766820894093622,0.9648942212578575
199,0.9262921209881106,0.9182356157210619
200,0.9356461405030356,0.7301306374674761
201,0.8453921025072383,0.45107189059323605
202,0.8311598880998494,0.7193780933935873
203,0.9047741859624134,0.7559562237796369
204,0.9654880275974026,0.904401718073593
205,0.9530876747668622,0.928355274630675
206,0.9818796082412978,0.9701436951056764
207,0.7940769764723075,0.6649328389108091
208,0.8240322416170466,0.6124466297490102
209,0.6867774956784789,0.5761307980409104
210,0.9103731778211928,0.8599089506229405
211,0.7225947378755154,0.5825446691537405
212,0.7897951647111406,0.6688551488013732
213,0.9858148932504016,0.861363093153685
214,0.9999095535773299,0.7686554443528384
215,0.9621717606543262,0.52760439087387
216,0.9774978466838933,0.7763512058570198
217,0.8724585843373495,0.8527592512908778
218,0.9792362315698179,0.7903485472679965
219,0.8051007746334646,0.6679383131007692
220,0.7367968714815426,0.6166382688063892
221,0.8405075722643734,0.7389029947721734
222,0.7958602015569519,0.6722810481760833
223,0.9759252657237136,0.8148038370338435
224,0.9678528312254906,0.9353351594827946
225,0.9735831112805756,0.9074671797895782
226,0.8180514545056867,0.6588719378827647
227,0.9938566815316008,0.9084653236967554
228,0.8783100107642626,0.4813086267876364
229,0.7695468800692117,0.5364831457902894
230,0.8000938911421211,0.44466007218099696
231,0.8620229624838293,0.49018781186472005
232,0.9862980539062273,0.9761991085558627
233,0.5115055884286653,0.3108481262327416
234,0.6776755737363236,0.5147618294272305
235,0.640547507901621,0.38299583858524566
236,0.7315377581755593,0.5476549053356282
237,0.9077779101850749,0.6113409905491746
238,0.9689511229804997,0.899154787253239
239,0.9027027795145797,0.8274268773166361
240,0.9462136166846689,0.8365604099158777
241,0.956267320996014,0.8937825913955225
242,0.9823298429319371,0.9354299802381687
243,0.8587228029933174,0.7825687856724024
244,0.7919815398206542,0.5511531386171511
245,0.8741374383382601,0.6237638372926456
246,0.7659319228809156,0.5648945188130403
247,0.9514203925723774,0.8999158582679269
248,0.7623939986953685,0.5216546254928265
249,0.7918214719426708,0.5292854652231342
250,0.9256346726991991,0.2526430802850064
251,0.7138669909793252,0.3726445772415342
252,0.8373724839806014,0.5223602293247022
253,0.8323320761494254,0.5496857040229884
254,0.8790987681002809,0.4938729198184569
255,0.8486458686124534,0.7260081026009024
256,0.9306560294232009,0.771244676422556
257,0.5715514460810666,0.5
258,0.7064243206424321,0.15377859037785904
259,0.7819659359382818,0.3956827697160484
260,0.36099763491722214,0.6385185981509353
261,0.4936028384044726,0.27341146113321146
262,0.9714936951566673,0.47845396828502385
263,0.8510850399643237,0.7363129909780111
264,0.8132098370948393,0.6839213839651094
265,0.8464098285481365,0.5957777112577383
266,0.9231490026737945,0.6423015437772487
267,0.8093054045784562,0.6763860514726038
268,0.8278268044195723,0.317172478117377
269,0.8803131408528613,0.7564600783415132
270,0.7327802002583979,0.6710944229112834
271,0.8817323199499325,0.4871100519930676
272,0.779084078278015,0.6606570257053794
273,0.8742213617990015,0.6677192286664335
274,0.8361322918122571,0.5549609429596385
275,0.794143099649655,0.6331216816556506
276,0.7685768352168636,0.586609469671268
277,0.7955431246333289,0.543321558829442
278,0.7376662582046534,0.5171365772891534
279,0.6466877137733916,0.3809175239544687
280,0.8700279509782842,0.5082777897226403
281,0.6716759630602805,0.4588269641512623
282,0.907773050327823,0.792711799921882
283,0.9627132705984445,0.8787528362049014
284,0.9348713921068132,0.7625269978401727
285,0.9273600213809823,0.7664146765171906
286,0.9087097121246952,0.7890185087574682
287,0.8358772791789497,0.5653598683789451
288,0.7956107012019136,0.5356613381646101
289,0.6220513372051337,0.17892736789273678
290,0.6600240614492396,0.4916247647839097
291,0.8633818675386371,0.5734902468869214
292,0.8708420573649274,0.6883845091944375
293,0.9757645528612919,0.8932764589215674
294,0.8280391285209349,0.7245644275343687
295,0.8411163608394683,0.6731009367779104
296,0.9446407482869601,0.8647420382578903
297,0.8274433517057531,0.6731637645872139
298,0.9136219501088729,0.6448258446966875
299,0.9121384199483952,0.7310393294450173
300,0.8697580156885294,0.5993444664094751
301,0.6568819922547332,0.3903964070567987
302,0.9304321719737146,0.7504587258609501
303,0.9577137962335553,0.874085343765848
304,0.8366146673838981,0.7908194369732832
305,0.8535483870967742,0.5
306,0.8726447085188571,0.6754145411297536
307,0.9595852581406643,0.7784798069357068
308,0.8090751229021467,0.5875285667646098
309,0.7507295661191906,0.6418433301980079
310,0.9780018711242477,0.9451909623042978
311,0.8497051823056355,0.6073489250524675
312,0.8044238235625796,0.5355911587969004
313,0.7204105852072191,0.44734059769122886
314,0.9326046398956185,0.8072863624684072
315,0.3680249435544565,0.11751424578002367
316,0.9406559672554933,0.7908767772511848
317,0.99535329622492,0.6495798401533901
318,0.767010004302926,0.6230771299483648
319,0.9948216782679512,0.7821724365770832
320,0.9410140499904788,0.8115670251608257
321,0.8696131689775985,0.6048537264738924
322,0.8323819065410157,0.4167249350351176
323,0.841610603497688,0.517971149502173
324,0.8815690512210936,0.6001685757510267
325,0.8647571974737553,0.6201465897809603
326,0.7693123693050534,0.540925579325355
327,0.9558677544307965,0.7877194215580265
328,0.9275984506132989,0.8148482892188509
329,0.7489753191991271,0.6003577782364679
330,0.9186871408045977,0.8683526400862069
331,0.9683924767564636,0.8331889526387437
332,0.8247705291689768,0.6714023901928172
333,0.8155070437681471,0.7567050220453813
334,0.7930509711982396,0.5228300994334247
335,0.9074968020544312,0.6740914230508133
336,0.7515867022178383,0.7608310343233204
337,0.9130379098360656,0.5762274859792925
338,0.9956781997466531,0.7766987075995795
339,0.9995053231530272,0.7983869233250888
340,0.5810927081092708,0.5
341,0.7657599541267963,0.4326774898756406
342,0.9180035063261729,0.6233394588429124
343,0.9197097389243101,0.46236584326089303
344,0.821218254582422,0.6561938732538846
345,0.8493176668305109,0.3727592937428488
346,0.8135103426983638,0.5347398030942334
347,0.8785462842242502,0.5683409387222946
348,0.8193846815834768,0.44208530550774533
349,0.9982242789496341,0.7754789065863108
350,0.9994784034176994,0.5313992863234065
351,0.8348479862614339,0.6667369362791726
352,0.7834420481479305,0.5453761924350159
353,0.4571909830484177,0.46761996917894133
354,0.6918482359940599,0.508289492792662
355,0.6684312459651387,0.6452442435980204
356,0.9141787747889258,0.5260774592578048
357,0.8980619063098205,0.5975035215082891
358,0.8636216724452018,0.7183551742375271
359,0.9037775688547076,0.6579566296256338
360,0.7661466738389816,0.704124081047158
361,0.936107073643411,0.8277649924633936
362,0.7732757036738909,0.41512603571522316
363,0.7847416331909891,0.6225346970517135
364,0.7076029680610819,0.543327239488117
365,0.9371663891982961,0.2716095960140371
366,0.9974474122587551,0.46312049100893726
367,0.951001257183908,0.8754130747126437
368,0.7637001078748651,0.4870930896630497
369,0.8212704458257977,0.3934261954095952
370,0.9477292893441961,0.8881819526229465
371,0.8326766716676832,0.5344009093836581
372,0.7981783998091495,0.48161927590398396
373,0.8972968149755324,0.4848591582368246
374,0.99653002129849,0.5
375,0.6300892569093451,0.5729218195504893
376,0.8194905213270143,0.5415499784575615
377,0.7058514135437213,0.3933895164664395
378,0.9543514134022097,0.7836310804993543
379,1.0,0.9859871698383686
380,0.7014367197589324,0.4681894819916774
381,0.7275692771333715,0.6007550731477111
382,0.8681852736750652,0.6308305278019113
383,0.9212055974165769,0.5930339843149316
384,0.787344746559248,0.566839903131444
385,0.8461564387402933,0.6428764020707507
386,0.8918349895320379,0.5831863887004983
387,0.6773360420291906,0.5312562964689819
388,0.6340790134079013,0.5576826557682656
389,0.8786298128629814,0.7205850720585073
390,0.9498009468474284,0.5702765224876264
391,0.8909990321539951,0.6356382406710399
392,0.9767888024210981,0.5147452525857195
393,0.7311803608655021,0.3677197900941701
394,0.9429267942926794,0.46429339642933953
395,0.7541127406472661,0.4221028710956536
396,0.9376075268817204,0.9088978494623655
397,0.9219724261347401,0.7546928507516526
398,0.975527108433735,0.7511967512908778
399,0.9473419540229886,0.8156205100574714
400,0.8829120476902931,0.5456997949714039
401,0.99935504675911,0.5
402,0.786235028091133,0.2325388430380228
403,0.9176812843443595,0.5761232625794634
404,0.676253100733391,0.46589530306298527
405,0.8671921182266009,0.42679431173900917
406,0.8506963122347738,0.3911541450002988
407,0.8020602017158566,0.5
408,0.8945030000228138,0.6466860014144594
409,0.6968702946870294,0.19581271958127194
410,0.8180717054263567,0.4318004414298019
411,0.8303898835202761,0.5696889829594478
412,0.7941218150384037,0.5028597341495904
413,0.6157471569407995,0.5712076981295275
414,0.758231704792893,0.6450866429878377
415,0.8438467296195696,0.5850174705745842
416,0.9131899525657611,0.7430542721616461
417,0.8868955094991364,0.6170174870466321
418,0.8565328663793104,0.5251795977011494
419,0.823813112283346,0.4503606416191194
420,0.3477762247786976,0.5
421,0.90777026696536,0.6699764240924254
422,0.7699864132068439,0.5116638582713683
423,0.9631217443414927,0.5
424,0.9249704396431259,0.5
425,0.9421346468112687,0.7923204751321025
426,0.7661996765265561,0.6323987411865724
427,0.7105994240341765,0.5760399912693922
428,0.9318093594996765,0.5229602472863202
429,0.8364137297669613,0.6842515384588626
430,0.9722641012755163,0.6876660205327015
431,0.6948061425217337,0.4957040421346532
432,0.7774323776693701,0.5183104804994281
433,0.8383044747564009,0.6203850337874295
434,0.8852701079700293,0.5017783657568571
435,0.8955855998313305,0.7446148710380209
436,0.8603966532383018,0.5132850428674723
437,0.8334009447569595,0.6552168974469926
438,0.8585004672561283,0.39878872834447554
439,0.46748360743846074,0.5
440,0.874449102440073,0.9215306890250456
441,0.9023994611880598,0.6770958653381456
442,0.735804001798846,0.3619227382995839
443,0.9026010661063771,0.5420481137476585
444,0.9873519913885899,0.8924573273873596
445,0.9378641913853183,0.6677696114315833
446,0.9315219441283484,0.8021542562772433
447,0.895718753369999,0.5683444478071961
448,0.8511311093725844,0.6048776602971007
449,0.17617972696979467,0.01537138557454587
450,0.759848211474238,0.4463258396750934
451,0.818961495675889,0.4187748950371407
452,0.968624919302776,0.8411771035076394
453,0.8660208592801679,0.5201628298265062
454,0.8321779202564616,0.5245565094092443
455,0.9001040657408405,0.5669214483080346
456,0.9052006725088524,0.46348164219899124
457,0.6104602498257403,0.5657389341429484
458,0.8984974597340828,0.6601346514298301
459,0.845430830464716,0.5445756239242685
460,0.6252331754914622,0.29607009614004876
461,0.625588823091081,0.501973495390789
462,0.951168624723678,0.7390030053898313
463,0.9989250779318499,0.08158658497258953
464,0.9948398193936787,0.9493119759191572
465,0.7108506290999033,0.4937950317238413
466,0.6607834845455943,0.5
467,0.7950434853587444,0.43472193331455067
468,0.8236207398110105,0.49709913284500706
469,0.957616318586258,0.44217282501235794
470,0.9961559139784947,0.5
471,0.8934752230463292,0.91131892937762
472,0.9609186872909699,0.8856615802675585
473,0.9312527850765993,0.7337543600854346
474,0.9852672330358103,0.5
475,0.9234494920642806,0.784489539090766
476,0.9599956868665085,0.688045431672777
477,0.7813952155601145,0.5239071436342161
478,0.8608827401207124,0.8377172284179065
479,0.5291853445699599,0.44788715557946324
480,0.984005376344086,0.5
481,0.9001763493206826,0.3609282763302783
482,0.9296632323542979,0.8108488389973858
483,0.9960385746038575,0.7409837240983723
484,0.8706135629709365,0.6307627248962017
485,0.8142611314261131,0.5
486,0.35543010752688176,0.45153225806451613
487,0.7804064953220777,0.2225615657597591
488,0.7712052771205278,0.6486699648669965
489,0.9761312905844156,0.909173768939394
490,0.818961729152503,0.7664470956937006
491,0.6117265361726536,0.2906897540689754
492,0.7757292625522548,0.5633895743877068
493,0.8352890515663689,0.48273585244195644
494,0.7119379382860171,0.5426757076740932
495,0.4597580645161291,0.13271505376344087
496,0.9567648956764896,0.5
497,0.6968767840816994,0.6225312301630077
498,0.8662974116297412,0.5812181831218184
499,0.7944828003875969,0.6343669250645995
500,0.8503873466752745,0.5385087153001937
501,0.7758914478404362,0.4852920074616157
502,0.9747043010752688,0.8946236559139785
503,0.99767050137978,0.35175429165322725
504,0.8995018473162024,0.589692390717755
505,0.8193454376857671,0.5119677438050056
506,0.7621488985965239,0.6834687238590949
507,0.9081728700516352,0.6329469664371772
508,0.8922199394463668,0.8030809750370737
509,0.9036676001723395,0.6226087893149505
510,0.8457685648043982,0.5041624683290453
511,0.9614906548272308,0.8782674847849945
512,0.9123535960557556,0.5660479171163393
513,0.7636796995488175,0.4704203144716247
514,0.9510699203582461,0.7402941926706912
515,0.7954301075268817,0.5134139784946237
516,0.7216247319573119,0.7071773345586714
517,0.808202480820248,0.5995375349537535
518,0.8912247256986227,0.6189034264303563
519,0.8638145056374675,0.6460402211621856
520,0.7736971885856762,0.48565326195561503
521,0.5180049446415134,0.5
522,0.6666716237568547,0.4992248350218422
523,0.8777813608513383,0.5159625927120284
524,0.902655549219364,0.7704699227840883
525,0.5791963946913516,0.46652581477820515
526,0.5580448378125048,0.30719586963536627
527,0.909863396794665,0.4039705588592326
528,0.7631143133670287,0.5
529,0.7409348060344827,0.5843166307471265
530,0.9142071603610065,0.6370330524176677
531,0.798486809000072,0.47902738839767084
532,0.7739218008728204,0.5120693695805014
533,0.7055471941517952,0.5
534,0.555693849014275,0.3710259838042993
535,0.9129109319852658,0.6631845013331688
536,0.937824508862449,0.6237699181301779
537,0.6816046534459062,0.45582171608089533
538,0.7755913978494624,0.7388172043010752
539,0.6670454545454545,0.3527412753123654
540,0.7095986790150046,0.36278029052097543
541,0.6419830089256909,0.24303688568663295
542,0.9430177665471783,0.7958071340424282
543,0.6323545229643971,0.46090136603205334
544,0.8838478915662651,0.5229668674698795
545,0.7845540694908282,0.4051677971127083
546,0.46446236559139786,0.7440591397849462
547,0.847102625126208,0.613832395788259
548,0.8396047977856373,0.6767491926803014
549,0.7353985156502097,0.5
550,0.7027956989247313,0.3648387096774194
551,0.8340147216543986,0.5625184479012935
552,0.4514247311827957,0.28053763440860213
553,0.8157944277108433,0.49186478055077454
554,0.6574321413183972,0.3713754847048686
555,0.9015219794235184,0.41214749312700166
556,0.7933257999713015,0.657949490601234
557,0.8092779809277981,0.3200150570015057
558,0.9213935056485479,0.7924181577514312
559,0.8480988797931925,0.6782582938388626
560,0.48485686627022545,0.4873922463467478
561,0.878591996239055,0.5258173199349669
562,0.9203472138657117,0.4288429807690347
563,0.9998279384880094,0.5188084740294655
564,0.9991399698989465,0.9093743281014836
565,0.9728077722807771,0.8231340073134007
566,0.887025511598782,0.37702451563139033
567,0.9984324797391263,0.40224727856903086
568,0.9770680741059887,0.6925355450236967
569,0.8582712076970338,0.8150292312467142
570,0.9745823474582348,0.6847171434717144
571,0.9105114145432391,0.6348421316704297
572,0.9094792482982221,0.7103213018024247
573,0.8116363300094016,0.4038407595209839
574,0.3318093803786575,0.2968212134251291
575,0.758597171369086,0.5041998707732069
576,0.873467082616179,0.40393717728055073
577,0.5817301484828922,0.18899289864428664
578,0.9607621710762171,0.20611959561195956
579,0.9654774719360296,0.7318468399200369
580,0.8706503802554169,0.2516322284402353
581,0.9584319208431921,0.7700043020004302
582,0.7883515300630479,0.422681839151161
583,0.798709538660071,0.23858479406387784
584,0.998736559139785,0.6952956989247312
585,0.9363879933366692,0.5407875651606611
586,0.8178461317846131,0.4801928730192873
587,0.9986026013114049,0.9940879286251747
588,0.2786080349783177,0.19528366125506214
589,0.8439959869225003,0.6596569052056264
590,0.850917760091776,0.5511579551157956
591,0.0263355906696765,0.6473180694399656
592,0.6162572470264778,0.4808200346661885
593,0.8044354838709677,0.13352150537634408
594,0.9246152538049486,0.46273276081965814
595,0.9635168755041066,0.46283242641462274
596,0.8167850225952227,0.27805035506778564
597,0.9025184775426789,0.4105779129980485
598,0.6965687856297731,0.32900013829345864
599,0.8003554644415671,0.3913375773270033
600,0.5978497989689209,0.3731743345431067
601,0.8700405366623619,0.46945401061845315
602,0.5470967741935484,0.5
603,0.9148387096774193,0.48228494623655915
604,0.8549808893195521,0.519817237295435
605,0.9932497848537005,0.809286252151463
606,0.7894397247015807,0.6126895365093021
607,0.9410562547058191,0.7982144777885338
608,0.8583348275655968,0.7017273324965632
609,0.8973845152895251,0.5707147504414909
610,0.6686563418656342,0.6741593174159317
611,0.828056281716131,0.4650853452252806
612,0.7341431950118253,0.774080842829499
613,0.7471916045512405,0.5183608753411485
614,0.8038433908045978,0.34137482040229883
615,0.6195698924731183,0.17451612903225808
616,0.699653287888582,0.4398738516385575
617,0.6038976180226718,0.47552554168460326
618,0.7444695502474714,0.4376049063912202
619,0.7514837150309905,0.5581400914159906
620,0.653276690327669,0.741718649171865
621,0.9562944600129338,0.8351559520453679
622,0.6893475223046329,0.7780285929270129
623,0.8921100818612667,0.6569959069366652
624,0.9021820917983445,0.9963452649682897
625,0.6347727762222701,0.4482494555723072
626,0.8111780311178032,0.6275184627518462
627,0.67428246438062,0.41710383960410924
628,0.6919668781589419,0.33612216367351333
629,0.7606148554229818,0.5
630,0.9197577321434971,0.5
631,0.665058408699397,0.507469315245478
632,0.9673252688172043,0.647997311827957
633,0.9285483870967743,0.8697849462365591
634,0.40249999999999997,0.09424731182795701
635,0.7374508325996489,0.5934861507863616
636,0.5765053763440859,0.18107526881720432
637,0.6319459381945938,0.4393955689395569
638,0.6643349117520447,0.5
639,0.9112049791935715,0.741820921222557
640,0.5219152062502239,0.5
641,0.6326271642112056,0.4250349499946231
642,0.5355913978494624,0.3348655913978495
643,0.7595140829929048,0.5
644,0.9302956989247312,0.6855107526881721
645,0.6715765329892842,0.6357022542378955
646,0.6627809441875472,0.4428433164856437
647,0.7214324120873212,0.3869878481557157
648,0.8095238095238095,0.798452112221864
649,0.42633408594057987,0.3171343583127262
650,0.6614838180869824,0.31757780482352654
651,0.28377942599161565,0.7930775018811136
652,0.8851919561243143,0.3331971179696742
653,0.7014318010550114,0.6995370868769513
654,0.8782117495158166,0.6072842694211319
655,0.9723148646225569,0.6364831749447134
656,0.8312042814113598,0.5333207831325302
657,0.4301537799763416,0.31646413592859446
658,0.3734279264753305,0.13597764162098247
659,0.8892237049791936,0.5346175921940021
660,0.9125457284269421,0.6232945986658059
661,0.915219857099095,0.6269425333035278
662,0.7363567730802416,0.5354764344262295
663,0.4104934953230835,0.4011396624018923
664,0.7266876826080271,0.5
665,0.9956451612903227,0.5826344086021505
666,0.971236559139785,0.7364247311827957
667,0.7271272590361446,0.5081486660929432
668,0.9462953005699537,0.8438111624905904
669,0.8810880550478443,0.7634304555065764
670,0.917741935483871,0.4436559139784946
671,0.7899150628964627,0.3082464251155789
672,1.0,0.8583637927327457
673,0.99978501558637,0.9363646135655164
674,0.6203096049249895,0.3196342119419043
675,0.6566533993115318,0.5739834337349398
676,0.6892400300978179,0.3536493604213694
677,0.20036547350317102,0.1185639041169515
678,0.7566157487091221,0.5188521944922547
679,0.42334981724360354,0.29955923457321004
680,0.39986024510857887,0.33105783702429586
681,0.7214247311827957,0.5098118279569892
682,0.38985055370390276,0.5
683,0.9996174765405534,0.8935150319765705
684,0.7225176732335737,0.38075142641834425
685,0.8466707673381516,0.5012148239274181
686,0.935883822450665,0.5770327736825636
687,0.7134408602150537,0.6645161290322581
688,0.8376979855451331,0.5956250961094879
689,0.5150211515021151,0.3598444109844411
690,0.996559879595786,0.8507310255858955
691,0.7492206815005913,0.49973126948296254
692,0.7007820347252116,0.6572768689912469
693,0.7992904751666308,0.5
694,0.7769867727712658,0.5852242176578127
695,0.8014943023005805,0.5603633627176952
696,0.4794152423949264,0.7762012254111577
697,0.8021930767576866,0.3783594925822404
698,0.6923197323498625,0.3849133756590982
699,0.8813101428486043,0.6907536907536906
700,0.8012182659208261,0.43194653614457834
701,0.8741585116679214,0.5
702,0.8460179166858741,0.5893913551222361
703,0.5,0.8299473288186607
704,0.8120751797222385,0.5551948051948051
705,0.7917114599010964,0.5
706,0.9686122756100182,0.5
707,0.9957499462018506,0.8584247901872176
708,0.9866222174427357,0.21641036670609748
709,0.6049887108913019,0.3816077124323549
710,0.0707374758116534,0.08030531068587404
711,0.8372605982354208,0.26219066064127394
712,0.7665842382539512,0.22183994552557068
713,0.7378776475647779,0.5490807440060208
714,0.3406428033967538,0.5
715,0.857713226943996,0.49995816149662303
716,0.5509139784946238,0.5326881720430108
717,0.9991399698989465,0.9086218017630617
718,0.9991926803013993,0.7156927571889897
719,0.9135140951151282,0.5837744781579514
720,0.6121922373938287,0.7102820485252481
721,0.7816666666666667,0.7049731182795699
722,0.49070092453235864,0.17899376478176737
723,0.48457486832204666,0.5
724,0.8610125765881973,0.9342147694292164
725,0.9493711705901322,0.8976674191121145
726,0.5805441957239201,0.38597718467498926
727,0.9994929239846955,0.649026567710014
728,0.9993546305259761,0.8081716068163309
729,0.7082776318013491,0.5489482014167396
730,0.999550003423887,0.7196912632186495
731,0.999390549939055,0.8751882125188213
732,1.0,0.889820488014619
733,0.6331168831168832,0.5579861315155432
734,0.6811559139784946,0.3964247311827957
735,0.6483831648383165,0.5
736,0.6482089070567987,0.5245401247848537
737,0.9993549774242099,0.6958181036336273
738,0.9990324661363148,0.8033756181466352
739,0.053101150166612876,0.5
740,0.9944623655913978,0.41061827956989255
741,0.9981182795698924,0.6510215053763441
742,0.7026344086021505,0.3921774193548387
743,0.2854224897871426,0.1207804773167061
744,0.8929698142969815,0.6328601132860113
745,0.7208073364888123,0.3237951807228916
746,0.8868759507675287,0.3855775288495521
747,0.6151280395954379,0.26794706262104584
748,0.6202429585035476,0.33750806278219736
749,0.08979251773812086,0.5
750,0.033648677703719654,0.5
751,0.9686626531928618,0.5413889486132014
752,0.9972404400960471,0.5
753,1.0,0.8714393206492529
754,0.9980288857828907,0.9162455649930116
755,0.7811101538756072,0.6517038791968794
756,0.8580162977020827,0.7622355047298552
757,0.9414167472858218,0.9244329786090508
758,0.7084847833100333,0.39169803204645665
759,0.06423349817243607,0.11841539453880884
760,0.92384331433896,0.5
761,0.7881100838529349,0.6136852289830144
762,0.17209502311082447,0.8792862517467483
763,0.47514604164426755,0.2639142744507759
764,0.9935132423036949,0.5
765,0.9984951091045898,0.9499086316242071
766,0.9874234118026443,0.7225626142104697
767,0.8568448220238736,0.4692977739541886
768,0.9430168799053865,0.4080206429416191
769,0.8520907234225519,0.836719337848006
770,0.9129757041496451,0.5503655127929478
771,0.6611481401849064,0.5
772,0.8299402969018933,0.4580061316695353
773,0.905108076137219,0.858672975588773
774,0.8649215222532789,0.9098580950333262
775,0.4520047296570998,0.48360743846071164
776,0.84037558685446,0.2306562018420958
777,0.15801354401805867,0.02268085563796629
778,0.6320541760722347,0.9399118563904117
779,0.6275728572964835,0.14569308527798686
780,0.5864774803826722,0.7852305707836182
781,0.8440120404214146,0.5
782,0.9245323586325521,0.5
783,0.27851230785768033,0.27722240137590026
784,0.9237880253681607,0.11953133397828652
785,0.8198358069835807,0.8234745823474583
786,0.8411631907116749,0.7934852719845195
787,0.26800688024080843,0.3106858740055902
788,0.7405859711455641,0.5357114018087855
789,0.6072050758146038,0.26845897408323477
790,0.8804071246819338,0.16388918754255813
791,0.9809180821328747,0.8489572135024726
792,0.8583718679427894,0.4721152812130337
793,0.26830054821025473,0.5
794,0.3854670536386112,0.5
795,0.9933720680008609,0.6702711426726919
796,0.9849836935096585,0.8306992079704689
797,0.8274193548387097,0.5
798,0.18004944641513487,0.4258841234010534
799,0.9387228552999355,0.8194474306600731
800,0.6131411979782773,0.34369287020109696
801,0.9216297570414964,0.4198021930767577
802,0.9970497395473193,0.9316830313926151
803,0.8795957858525048,0.5
804,0.7074193548387097,0.3263172043010753
805,0.7888088583100408,0.7695119329176521
806,0.6716129032258065,0.17018817204301076
807,0.9907556702139096,0.5
808,0.9980649322726296,0.6530853579875295
809,0.707741935483871,0.5
810,0.631747311827957,0.4772043010752688
811,0.19881720430107527,0.5
812,0.23140184906471728,0.19237798322941307
813,0.9014296463506396,0.9209932279909707
814,0.16607545952918412,0.13415027410512737
815,0.4957540578308073,0.06299043319359343
816,0.2461025696161703,0.29588216320825717
817,0.7346163494964699,0.32444540013618606
818,0.1485542298183382,0.5
819,0.8871805899007275,0.7514245780023654
820,0.9968286390023651,0.7790797677918727
821,0.7678385836648389,0.32057484858258967
822,0.5,0.28195205847576055
823,0.528736559139785,0.3469623655913978
824,0.35762657207352466,0.19251854240567556
825,0.5574607611266394,0.04192646742635997
826,0.9012040421414749,0.5012362932702644
827,0.8973449424916693,0.5
828,0.9877683720363716,0.501492061856153
829,0.517791872715545,0.3988389593635777
830,0.7341722234172224,0.4952140245214024
831,0.857768817204301,0.8331989247311827
832,0.6502884994445042,0.19019460273088917
833,0.6105557347092336,0.18187681393098998
834,0.8099537783510694,0.13844996237772766
835,0.9200257981296356,0.871116844028808
836,0.763252688172043,0.7073924731182796
837,0.9946253896592496,0.8505858325271417
838,0.8538574603857461,0.5836201333620133
839,0.12486562029671039,0.5
840,0.09723715330036553,0.08976564179746288
841,0.8475554001721171,0.6176715791738382
842,0.985648247688669,0.9617286605031177
843,0.37665269267978074,0.8502633559066968
844,0.9126088358594002,0.8317746963345157
845,0.3436525851875739,0.15618617650220357
846,0.1890991184691464,0.09320576220167703
847,0.7238648174031466,0.5
848,0.8384392131570462,0.6863377405138127
849,0.9124731182795699,0.6069086021505377
850,0.551989247311828,0.3202419354838709
851,0.99935504675911,0.5
852,0.2257336343115124,0.1430721272707729
853,0.9482369382928403,0.9351214792517739
854,0.5,0.5
855,0.6782424828871447,0.33899580690248365
856,0.9597979146511878,0.4220144039557132
857,0.9976075268817205,0.7867741935483871
858,0.4701881720430108,0.5
859,0.99978501558637,0.5
860,0.9879608728367193,0.9947328818660648
861,0.1441087938077833,0.21387873575575145
862,0.77020392072537,0.6492491846754829
863,0.8631624207244974,0.9434590992153069
864,0.9998924962373683,0.5
865,0.7035802601870766,0.7827473748342473
866,0.99978501558637,0.5
867,0.999462538965925,0.9143287111684402
868,0.9996775233795551,0.34644738256476404
869,0.4886583530423565,0.2695119329176521
870,0.9924755455229495,0.5
871,0.8326346339890358,0.7359991400623455
872,0.5364236036423604,0.6589768408976842
873,0.29990325701386644,0.5
874,0.8989535794956898,0.5445535426174342
875,0.9396064092913217,0.8225400580707602
876,1.0,0.6379662474470601
877,0.7238525206922499,0.5
878,0.6020499587857936,0.557431100598502
879,0.9975276792432548,0.9900032247662045
880,0.9249704396431259,0.010319251854240541
881,0.3840696549500161,0.1144792002579813
882,0.012684080404170683,0.5
883,0.21226617931627606,0.13341216942592987
884,0.34933347667168346,0.4125456890991185
885,0.1612383102225089,0.27947973771901535
886,0.5,0.5
887,0.46877015695549346,0.19877445710599873
888,0.8264000859937655,0.7213801999355047
889,0.999892507793185,0.8243577340642804
890,0.7318069439965602,0.5
891,0.5,0.6318391916586048
892,0.3381704826400086,0.17456734386756956
893,0.9995700311727399,0.9679673223691283
894,0.04310437493281738,0.0465441255508976
895,0.049338922928087725,0.3390304202945287
896,0.5438615351537304,0.26171791012685447
897,0.5,0.06868752015478874
898,0.999677523379555,0.03729979576480702
899,0.9997850155863699,0.5
900,1.0,0.9154036332365904
901,0.05428940012900452,0.22995054826918943
902,0.6178652047726539,0.8603676233473073
903,0.9757067612598085,0.8438138234977964
904,0.9071167490862181,0.5050526768436896
905,0.5813803483121909,0.2573640077402709
906,0.5,0.16743719313335484
907,0.5204772653982586,0.3942814145974417
908,0.3754702784048156,0.5
909,0.8796495377338207,0.9178133734680715
910,0.9733419327098785,0.9572181016876278
911,0.5010211759647425,0.5
912,0.06191551112544336,0.06352789422766847
913,0.8499408792862517,0.8598301623132323
914,0.6983981939367877,0.5
915,0.9721027735970759,0.5
916,0.3781575835751908,0.6095883048478985
917,0.54627539503386,0.399011071697302
918,0.2250886810706224,0.4651187788885306
919,0.5,0.3602063850370848
920,0.9975276792432548,0.9672148769214233
921,0.5,0.5
922,0.5,0.06395786305492857
923,0.5,0.9188433838546706


==> results/inf/command.txt <==
python dp_wgan.py --iterations 30000 --clip-value 0.1 --l2-norm-clip 0.6 --minibatch-size 256 --microbatch-size 256 --l2-penalty 0. --noise-multiplier 0.000000000001

Eps = Inf


==> results/inf/dw-pred-full.csv <==
,real,synthetic
0,0.9391553447091064,0.7770133214111258
1,0.9930740675708511,0.9594908331160665
2,0.9995925565248982,0.9479065226276193
3,0.855955749612466,0.751503264562966
4,0.8434786558728244,0.7402741373044776
5,0.8443101928674464,0.8102249021503136
6,0.9270556602671047,0.9037975690147455
7,0.9003683445771877,0.8201198481718505
8,0.8394456958325133,0.7845569600260484
9,0.8501803191280928,0.8146526297621883
10,0.8428351196445185,0.8129587198555522
11,0.7879303623107523,0.69839235421914
12,0.6891965959901918,0.6240354103562671
13,0.813457426632168,0.6775386043318223
14,0.754959951146079,0.6984794690449817
15,0.815586674501775,0.7465687831841409
16,0.8828389381701037,0.8215215646800464
17,0.7525437657671432,0.7014615051385941
18,0.8174040934644475,0.7745525266580391
19,0.8508232437295947,0.7899535273918226
20,0.8249394674974424,0.7914339137522681
21,0.8824380087719423,0.8593902574723873
22,0.8692268708560522,0.7859475048987206
23,0.7425466065105772,0.6209304583579179
24,0.9992403444684957,0.9968704038383599
25,0.9779489165868951,0.9763374485596708
26,0.9844638025044491,0.9803433527545959
27,0.986293100190391,0.9847751429451368
28,0.7843942186358505,0.7301005346350535
29,0.7604998973260635,0.6736312220885222
30,0.7631390304126311,0.6933975551652785
31,0.859492981550162,0.6978160649734755
32,0.8612349855399883,0.7972480439063914
33,0.7858111106277462,0.6650554661330317
34,0.8272489620175305,0.42684145778871285
35,0.8542004626511668,0.7431275804515242
36,0.8129944781577308,0.7535300776264054
37,0.8774620524510416,0.7940704412847114
38,0.9275206431986093,0.7696251629726207
39,0.8918319861724959,0.8169973611569966
40,0.8950521484863647,0.8245891449837377
41,0.8253094006365975,0.7802993984138813
42,0.8649585196401118,0.8000789322670271
43,0.9801734705525569,0.9608207938065643
44,0.7605047235144351,0.6035825271814699
45,0.7397555886357996,0.6662141815375757
46,0.8404865286127812,0.7656515584654472
47,0.8602960840155792,0.8190527429021444
48,0.9043285855164543,0.8323610913591424
49,0.8484141339567696,0.8008234896025593
50,0.7284331275650106,0.6729242709014309
51,0.7707448642566783,0.6035006533101045
52,0.894374099375567,0.7887261834872178
53,0.8166159582550953,0.7461545284452433
54,0.7956329586172401,0.6826917242679917
55,0.8099812325035464,0.7500944023901881
56,0.7714334276834277,0.7179468922889976
57,0.852384333721169,0.7370317454885589
58,0.8605357838852933,0.8099414772995702
59,0.8259011776079421,0.7405311862374334
60,0.7709485514352612,0.5968877333819863
61,0.8676685734423278,0.8311907279100356
62,0.8470804541603925,0.7632035250401249
63,0.8129688282462233,0.7712619583353211
64,0.7565460598407447,0.40912047811370506
65,0.9866082364204589,0.9690007329645431
66,0.8936914016509989,0.8591503564862613
67,0.8383680364895056,0.7162410517697391
68,0.9267708227294835,0.7933877219941217
69,0.9872779693138974,0.9849083883515022
70,0.9836364918055206,0.9829510574723771
71,0.8443306828724244,0.8007780264238112
72,0.991027263067012,0.9878556485355648
73,0.9312242293343805,0.8398242686039662
74,0.8706685939404245,0.6606751126604881
75,0.8762121903024777,0.8106527561572612
76,0.8294184798158105,0.7659660198171061
77,0.8838755894991661,0.800675002882388
78,0.8254801329130055,0.6788239845417421
79,0.7829044912937337,0.7187018179634066
80,0.782994291245974,0.6580494788839432
81,0.776816422361825,0.28899359096389365
82,0.9306739740360346,0.9078838852635696
83,0.9777016595128969,0.9555916612104017
84,0.8551451512617654,0.7699261379472996
85,0.9745510702738533,0.948646599839926
86,0.7816822967194855,0.3783590640333121
87,0.761381796796093,0.6827202952469837
88,0.840044288675036,0.7867221194445858
89,0.9112426710469281,0.8504308968129035
90,0.8149043332574322,0.7054806873438021
91,0.8680290834896098,0.8346730024361604
92,0.8757750057396496,0.7458299533175174
93,0.8728758785053714,0.7689499732884542
94,0.773091719699421,0.6195206296597732
95,0.8544051066548526,0.7741209660519056
96,0.8892154329153309,0.8094865503151011
97,0.8197754985886756,0.7018999238129009
98,0.9106533243887894,0.8566761081295965
99,0.8074727541917656,0.7610832962369364
100,0.8067361226758933,0.6689467132880641
101,0.7732391478726055,0.6912715673711944
102,0.9993016428606605,0.9923465711872848
103,0.842176944868163,0.739596412400945
104,0.9146301333237356,0.8461573233790428
105,0.7611367953266674,0.5
106,0.9160565996503497,0.8842545201509018
107,0.8389300951898053,0.7469073605793296
108,0.9694597575235036,0.9430183678209791
109,0.9774527050810197,0.9696589882216842
110,0.9114721161831475,0.8502154256474574
111,0.8207074048273015,0.731367974532406
112,0.7850019060722857,0.6128958284946537
113,0.8434562676112123,0.6927150406826077
114,0.9057848081008936,0.8410050982421733
115,0.8126515847444661,0.7108364250111843
116,0.8251405617275767,0.7210319499471782
117,0.8341340472228251,0.6950196560789137
118,0.9628568197605856,0.8566136711384769
119,0.898459034688704,0.8342448949369592
120,0.807669514429066,0.657411671453252
121,0.8991136048660302,0.7240906670259727
122,0.9122193895010607,0.8913332991125407
123,0.7657405205050445,0.6071055743857076
124,0.8288821334858559,0.7280134224947493
125,0.8928852318956878,0.5
126,0.6863040206407225,0.5
127,0.9239440689078859,0.9054667730402648
128,0.7953696520814415,0.7266319799704466
129,0.8398333231028634,0.6561504371531828
130,0.7589215158045977,0.2701912715517241
131,0.8814961159749688,0.7997787900084483
132,0.8935607198009609,0.8341578967436895
133,0.8083255542993857,0.7397046214376346
134,0.4652643195521103,0.35315729974160204
135,0.8008463252978437,0.6793595884075165
136,0.7348180482481543,0.668902071000506
137,0.6891274511997731,0.38539125959408355
138,0.7762342348822712,0.7682917326044214
139,0.8225099762726489,0.4128053548317515
140,0.8918761462940986,0.8155633987331041
141,0.9220271776310616,0.7586824028029437
142,0.9704342532467533,0.8579773741883117
143,0.9309581537356322,0.8731276939655173
144,0.8673165226373063,0.7497407190069503
145,0.978149324942674,0.9466380808423565
146,0.9313879273041973,0.8037447713832395
147,0.5391176575995413,0.5
148,0.9922174478196435,0.5
149,0.8364331792834292,0.7588061006777693
150,0.9672492834230076,0.8989477042858027
151,0.9611021505376345,0.5
152,0.8860554194677971,0.7941674054448118
153,0.803753698077776,0.7474133813696798
154,0.8954354913833256,0.7600139729855613
155,0.9525768090346742,0.8638622806266636
156,0.5816129032258065,0.5
157,0.9690076719007672,0.5
158,0.9734621620371317,0.9001434099728565
159,0.8941029776748781,0.8512147084322816
160,0.7930328097406822,0.34264894506924437
161,0.7432430346530833,0.6327655211193066
162,0.6924163441623016,0.6447025886913396
163,0.7753487597684618,0.676445519791984
164,0.8028961244824016,0.7527449272281376
165,0.9534305911705593,0.9404919490840207
166,0.9469459840781118,0.9442260777396204
167,0.8412886360141473,0.2610487467322774
168,0.8767522609819123,0.8169219588550983
169,0.8165100879994944,0.7589198328907072
170,0.964389757017233,0.8926271282389941
171,0.919204476818761,0.8600233807921085
172,0.04310437493281738,0.5
173,0.9993007783981656,0.9742701874530854
174,0.7642833911535126,0.5341473330442325
175,0.841245278705729,0.7807212734895754
176,0.7324790381268786,0.45379096636809024
177,0.9348539766145381,0.8495952342166233
178,0.8888253653640732,0.8021377553471789
179,0.9354759589166748,0.8933190592149738
180,0.7894516489178977,0.7131439133693513
181,0.8363026944806605,0.6868524554541504
182,0.7321370862252043,0.5145709258603797
183,0.8381372338137234,0.5
184,0.7968478447343492,0.5040539431776649
185,0.7518212653860499,0.6754563362551287
186,0.7057025085714486,0.6027149632919033
187,0.8338593335046689,0.7629621470793406
188,0.9302304949821116,0.8072979355684865
189,0.8159001009012157,0.5930394250239612
190,0.9362792120546901,0.8658028722432829
191,0.8732366167683114,0.5622920901866568
192,0.9210075322336317,0.8198790933396626
193,0.925426882093908,0.8452764503211846
194,0.9668974128405545,0.8585070137259387
195,0.8232117289960483,0.6621928870053262
196,0.7900186902451298,0.5851484436776653
197,0.6799985664623875,0.5
198,0.9766820894093622,0.9704807109352565
199,0.9262921209881106,0.5
200,0.9356461405030356,0.6620175628794449
201,0.8453921025072383,0.45039040842727773
202,0.8311598880998494,0.5
203,0.9047741859624134,0.8297689723947137
204,0.9654880275974026,0.9312804383116884
205,0.9530876747668622,0.9421681194241378
206,0.9818796082412978,0.9790492668933749
207,0.7940769764723075,0.710480600613766
208,0.8240322416170466,0.5531618687014237
209,0.6867774956784789,0.6178244742149236
210,0.9103731778211928,0.8905922974572886
211,0.7225947378755154,0.5261265462399372
212,0.7897951647111406,0.6965360097782235
213,0.9858148932504016,0.9464876297197997
214,0.9999095535773299,0.9620577256899149
215,0.9621717606543262,0.8492520447696943
216,0.9774978466838933,0.9279581180017226
217,0.8724585843373495,0.5
218,0.9792362315698179,0.8595294882914137
219,0.8051007746334646,0.6808207607658256
220,0.7367968714815426,0.5415862894630177
221,0.8405075722643734,0.774288434706062
222,0.7958602015569519,0.6911955906762737
223,0.9759252657237136,0.918923176414015
224,0.9678528312254906,0.9607533282822817
225,0.9735831112805756,0.9306441672910746
226,0.8180514545056867,0.6223158628608925
227,0.9938566815316008,0.9542288174688606
228,0.8783100107642626,0.5689527910195294
229,0.7695468800692117,0.6597739617780257
230,0.8000938911421211,0.4364070756923163
231,0.8620229624838293,0.5
232,0.9862980539062273,0.9848080103022798
233,0.5115055884286653,0.5
234,0.6776755737363236,0.45390899069114543
235,0.640547507901621,0.3260915004528785
236,0.7315377581755593,0.5673676850258176
237,0.9077779101850749,0.8257014785821011
238,0.9689511229804997,0.8924431291878692
239,0.9027027795145797,0.8244001053050406
240,0.9462136166846689,0.9028205660287005
241,0.956267320996014,0.8993933724720944
242,0.9823298429319371,0.9593823786058926
243,0.8587228029933174,0.8154725464343189
244,0.7919815398206542,0.607151025736641
245,0.8741374383382601,0.8015862233736057
246,0.7659319228809156,0.6220185985962752
247,0.9514203925723774,0.8618532253588638
248,0.7623939986953685,0.5588345702716341
249,0.7918214719426708,0.5482125036285841
250,0.9256346726991991,0.5
251,0.7138669909793252,0.6025245057294265
252,0.8373724839806014,0.6081628992467838
253,0.8323320761494254,0.4503412356321839
254,0.8790987681002809,0.5744261940782365
255,0.8486458686124534,0.7648064720209333
256,0.9306560294232009,0.7934118013019034
257,0.5715514460810666,0.5
258,0.7064243206424321,0.5
259,0.7819659359382818,0.5248893139682922
260,0.36099763491722214,0.5
261,0.4936028384044726,0.5
262,0.9714936951566673,0.35101689443667283
263,0.8510850399643237,0.7051380741655517
264,0.8132098370948393,0.7332827407980447
265,0.8464098285481365,0.6639046697067741
266,0.9231490026737945,0.7100676312743257
267,0.8093054045784562,0.730650795382082
268,0.8278268044195723,0.26399052948773133
269,0.8803131408528613,0.5914544975995067
270,0.7327802002583979,0.6735169035314384
271,0.8817323199499325,0.6751546553052186
272,0.779084078278015,0.7027034606412026
273,0.8742213617990015,0.7376947155673863
274,0.8361322918122571,0.6615667334441114
275,0.794143099649655,0.6438891898725033
276,0.7685768352168636,0.6721094282059594
277,0.7955431246333289,0.6361811632553427
278,0.7376662582046534,0.6571630215287094
279,0.6466877137733916,0.3400520823733553
280,0.8700279509782842,0.5
281,0.6716759630602805,0.5
282,0.907773050327823,0.8322958757659069
283,0.9627132705984445,0.891874013214208
284,0.9348713921068132,0.7846774985273904
285,0.9273600213809823,0.8374529904740087
286,0.9087097121246952,0.8327864995127645
287,0.8358772791789497,0.6899812131274683
288,0.7956107012019136,0.612758685725063
289,0.6220513372051337,0.5
290,0.6600240614492396,0.38074415687242286
291,0.8633818675386371,0.742038642276172
292,0.8708420573649274,0.8235639552222744
293,0.9757645528612919,0.9081720612530952
294,0.8280391285209349,0.7273459098390782
295,0.8411163608394683,0.7367089525700364
296,0.9446407482869601,0.8795179804298172
297,0.8274433517057531,0.7123222357136954
298,0.9136219501088729,0.7231646837717229
299,0.9121384199483952,0.8293655068404611
300,0.8697580156885294,0.7057423821335895
301,0.6568819922547332,0.5
302,0.9304321719737146,0.8733935271170385
303,0.9577137962335553,0.8803627514905115
304,0.8366146673838981,0.5
305,0.8535483870967742,0.5
306,0.8726447085188571,0.7644148261728541
307,0.9595852581406643,0.8555741290835093
308,0.8090751229021467,0.6873747912201261
309,0.7507295661191906,0.5656103031618551
310,0.9780018711242477,0.9574153647450386
311,0.8497051823056355,0.7439154971517613
312,0.8044238235625796,0.7005939579205129
313,0.7204105852072191,0.6763836444060848
314,0.9326046398956185,0.839196827703913
315,0.3680249435544565,0.5
316,0.9406559672554933,0.7873599741490738
317,0.99535329622492,0.810649266799057
318,0.767010004302926,0.5
319,0.9948216782679512,0.5
320,0.9410140499904788,0.5
321,0.8696131689775985,0.6604238161924254
322,0.8323819065410157,0.6497149198331611
323,0.841610603497688,0.6957354635586483
324,0.8815690512210936,0.7818435271234061
325,0.8647571974737553,0.7683264685381154
326,0.7693123693050534,0.6121784828107567
327,0.9558677544307965,0.8476838153522637
328,0.9275984506132989,0.5
329,0.7489753191991271,0.6342503857910929
330,0.9186871408045977,0.5
331,0.9683924767564636,0.9027826416664253
332,0.8247705291689768,0.7537077250046202
333,0.8155070437681471,0.5
334,0.7930509711982396,0.5
335,0.9074968020544312,0.8461489634783321
336,0.7515867022178383,0.4775426536997365
337,0.9130379098360656,0.5781081481880932
338,0.9956781997466531,0.9494962039359843
339,0.9995053231530272,0.8384342402408861
340,0.5810927081092708,0.5
341,0.7657599541267963,0.5
342,0.9180035063261729,0.8030475466278013
343,0.9197097389243101,0.5
344,0.821218254582422,0.7400726020894397
345,0.8493176668305109,0.7552615423523821
346,0.8135103426983638,0.6336372680182498
347,0.8785462842242502,0.6657464146023468
348,0.8193846815834768,0.32111929862306365
349,0.9982242789496341,0.8391358157554886
350,0.9994784034176994,0.7562902064032191
351,0.8348479862614339,0.775442312932865
352,0.7834420481479305,0.6551732581144346
353,0.4571909830484177,0.5
354,0.6918482359940599,0.4359959337215349
355,0.6684312459651387,0.5
356,0.9141787747889258,0.7728524445317102
357,0.8980619063098205,0.8385769494708708
358,0.8636216724452018,0.7867916397328163
359,0.9037775688547076,0.667983909498636
360,0.7661466738389816,0.5
361,0.936107073643411,0.7714826927217915
362,0.7732757036738909,0.4469477570804862
363,0.7847416331909891,0.6707312311979596
364,0.7076029680610819,0.5
365,0.9371663891982961,0.9102280031459724
366,0.9974474122587551,0.5340102230188942
367,0.951001257183908,0.8805316091954023
368,0.7637001078748651,0.4968399010089472
369,0.8212704458257977,0.6295098591099454
370,0.9477292893441961,0.9243589398868901
371,0.8326766716676832,0.7282029136486201
372,0.7981783998091495,0.46916571052063566
373,0.8972968149755324,0.7805329350878676
374,0.99653002129849,0.7770837820374757
375,0.6300892569093451,0.5
376,0.8194905213270143,0.6989444205084014
377,0.7058514135437213,0.4902277209969517
378,0.9543514134022097,0.9336660568230737
379,1.0,0.5
380,0.7014367197589324,0.46833297460180806
381,0.7275692771333715,0.5028605018918225
382,0.8681852736750652,0.7805056291630467
383,0.9212055974165769,0.5
384,0.787344746559248,0.7607598427084832
385,0.8461564387402933,0.49164487165660054
386,0.8918349895320379,0.7271075988558959
387,0.6773360420291906,0.5565920387654342
388,0.6340790134079013,0.5
389,0.8786298128629814,0.5
390,0.9498009468474284,0.5
391,0.8909990321539951,0.5
392,0.9767888024210981,0.6940515979912867
393,0.7311803608655021,0.4321400330673568
394,0.9429267942926794,0.5
395,0.7541127406472661,0.4053646450500915
396,0.9376075268817204,0.5
397,0.9219724261347401,0.5
398,0.975527108433735,0.8453232573149742
399,0.9473419540229886,0.814208423132184
400,0.8829120476902931,0.8058032133784805
401,0.99935504675911,0.5
402,0.786235028091133,0.49517035197841386
403,0.9176812843443595,0.6658203060952015
404,0.676253100733391,0.4664480424935289
405,0.8671921182266009,0.4522873873036527
406,0.8506963122347738,0.26636782021397404
407,0.8020602017158566,0.5
408,0.8945030000228138,0.7186295142928845
409,0.6968702946870294,0.5
410,0.8180717054263567,0.4941120262704565
411,0.8303898835202761,0.5762106341673856
412,0.7941218150384037,0.3753025536377292
413,0.6157471569407995,0.510422748405233
414,0.758231704792893,0.5
415,0.8438467296195696,0.6130978646349157
416,0.9131899525657611,0.6956354339924844
417,0.8868955094991364,0.7103438039723661
418,0.8565328663793104,0.5155172413793103
419,0.823813112283346,0.4667240822478199
420,0.3477762247786976,0.5
421,0.90777026696536,0.5
422,0.7699864132068439,0.6359984747064067
423,0.9631217443414927,0.4970113246976751
424,0.9249704396431259,0.5
425,0.9421346468112687,0.828081796639231
426,0.7661996765265561,0.414203054029855
427,0.7105994240341765,0.5385047350832692
428,0.9318093594996765,0.43990726762993315
429,0.8364137297669613,0.662753119531905
430,0.9722641012755163,0.9665954722760666
431,0.6948061425217337,0.38555428643949496
432,0.7774323776693701,0.5842682219930955
433,0.8383044747564009,0.7258303949789868
434,0.8852701079700293,0.6994360684521451
435,0.8955855998313305,0.8260234380490548
436,0.8603966532383018,0.7160275281479187
437,0.8334009447569595,0.7882815880571181
438,0.8585004672561283,0.6452519588814607
439,0.46748360743846074,0.5
440,0.874449102440073,0.9589379769966678
441,0.9023994611880598,0.8238707056996842
442,0.735804001798846,0.24998891556191769
443,0.9026010661063771,0.7100210108556088
444,0.9873519913885899,0.9056204828540674
445,0.9378641913853183,0.8177930368071213
446,0.9315219441283484,0.9012508926622632
447,0.895718753369999,0.6353582895885731
448,0.8511311093725844,0.7704145449094222
449,0.17617972696979467,0.5
450,0.759848211474238,0.735204411152917
451,0.818961495675889,0.5
452,0.968624919302776,0.5
453,0.8660208592801679,0.6612354950063589
454,0.8321779202564616,0.5530909483223648
455,0.9001040657408405,0.5877489503714071
456,0.9052006725088524,0.696553861759982
457,0.6104602498257403,0.5528903782383874
458,0.8984974597340828,0.7621083289312935
459,0.845430830464716,0.7761133820998278
460,0.6252331754914622,0.5
461,0.625588823091081,0.46822000984772877
462,0.951168624723678,0.7772948179793515
463,0.9989250779318499,0.5
464,0.9948398193936787,0.5
465,0.7108506290999033,0.5
466,0.6607834845455943,0.5
467,0.7950434853587444,0.3842747042389996
468,0.8236207398110105,0.5998502989118888
469,0.957616318586258,0.8278353620860108
470,0.9961559139784947,0.7824731182795699
471,0.8934752230463292,0.5
472,0.9609186872909699,0.8784260033444817
473,0.9312527850765993,0.8053596398223697
474,0.9852672330358103,0.6346703946660931
475,0.9234494920642806,0.91645347441279
476,0.9599956868665085,0.8414815613543238
477,0.7813952155601145,0.6566662198495585
478,0.8608827401207124,0.7144879660217083
479,0.5291853445699599,0.5
480,0.984005376344086,0.5
481,0.9001763493206826,0.4484654297376286
482,0.9296632323542979,0.8274565585114562
483,0.9960385746038575,0.5
484,0.8706135629709365,0.5
485,0.8142611314261131,0.5
486,0.35543010752688176,0.5
487,0.7804064953220777,0.5
488,0.7712052771205278,0.5
489,0.9761312905844156,0.9051170183982684
490,0.818961729152503,0.7717885154293863
491,0.6117265361726536,0.2167491216749122
492,0.7757292625522548,0.6487372810261376
493,0.8352890515663689,0.7232066602074136
494,0.7119379382860171,0.4853580387968506
495,0.4597580645161291,0.5
496,0.9567648956764896,0.5
497,0.6968767840816994,0.5039504309742533
498,0.8662974116297412,0.5
499,0.7944828003875969,0.7902064491817398
500,0.8503873466752745,0.578964923606628
501,0.7758914478404362,0.5
502,0.9747043010752688,0.5
503,0.99767050137978,0.5
504,0.8995018473162024,0.7728575975203067
505,0.8193454376857671,0.6006971179719001
506,0.7621488985965239,0.6984459522260433
507,0.9081728700516352,0.5
508,0.8922199394463668,0.8305405802026692
509,0.9036676001723395,0.779346186988367
510,0.8457685648043982,0.5
511,0.9614906548272308,0.8640959127340451
512,0.9123535960557556,0.7091602576482215
513,0.7636796995488175,0.5416142815442713
514,0.9510699203582461,0.8985573789076893
515,0.7954301075268817,0.5
516,0.7216247319573119,0.7278507737015971
517,0.808202480820248,0.5
518,0.8912247256986227,0.6396073547262515
519,0.8638145056374675,0.6589264418907199
520,0.7736971885856762,0.5562218698151085
521,0.5180049446415134,0.5
522,0.6666716237568547,0.43984013384143505
523,0.8777813608513383,0.5
524,0.902655549219364,0.7724180447883112
525,0.5791963946913516,0.3700079170629102
526,0.5580448378125048,0.354968576652991
527,0.909863396794665,0.5
528,0.7631143133670287,0.5
529,0.7409348060344827,0.7072288074712643
530,0.9142071603610065,0.5511206741975972
531,0.798486809000072,0.3879627632808569
532,0.7739218008728204,0.46371588368307376
533,0.7055471941517952,0.5
534,0.555693849014275,0.2513099463728699
535,0.9129109319852658,0.7716350970207912
536,0.937824508862449,0.8755765881606146
537,0.6816046534459062,0.39122815629295116
538,0.7755913978494624,0.5
539,0.6670454545454545,0.6540284360189574
540,0.7095986790150046,0.39082729078421524
541,0.6419830089256909,0.5
542,0.9430177665471783,0.8232600732600732
543,0.6323545229643971,0.5
544,0.8838478915662651,0.5
545,0.7845540694908282,0.3858713015337445
546,0.46446236559139786,0.5
547,0.847102625126208,0.6638648492715996
548,0.8396047977856373,0.7161925265262187
549,0.7353985156502097,0.5
550,0.7027956989247313,0.5
551,0.8340147216543986,0.6543637880301767
552,0.4514247311827957,0.5
553,0.8157944277108433,0.5
554,0.6574321413183972,0.4255062473071951
555,0.9015219794235184,0.5547033982371112
556,0.7933257999713015,0.4696692495336491
557,0.8092779809277981,0.5572345307234531
558,0.9213935056485479,0.7751941146597106
559,0.8480988797931925,0.7807410598879794
560,0.48485686627022545,0.5305935862567034
561,0.878591996239055,0.5973242443830679
562,0.9203472138657117,0.7174481902007535
563,0.9998279384880094,0.5
564,0.9991399698989465,0.5
565,0.9728077722807771,0.5
566,0.887025511598782,0.5814733112525243
567,0.9984324797391263,0.929485565626049
568,0.9770680741059887,0.5
569,0.8582712076970338,0.7812945356887235
570,0.9745823474582348,0.5
571,0.9105114145432391,0.5
572,0.9094792482982221,0.5
573,0.8116363300094016,0.3555230183561179
574,0.3318093803786575,0.5
575,0.758597171369086,0.39885012085098237
576,0.873467082616179,0.20883982358003442
577,0.5817301484828922,0.5
578,0.9607621710762171,0.5
579,0.9654774719360296,0.8213824388743656
580,0.8706503802554169,0.28736188836274934
581,0.9584319208431921,0.5
582,0.7883515300630479,0.5
583,0.798709538660071,0.1797182492741155
584,0.998736559139785,0.5
585,0.9363879933366692,0.6837261447057558
586,0.8178461317846131,0.5
587,0.9986026013114049,0.5
588,0.2786080349783177,0.5
589,0.8439959869225003,0.7402028120707305
590,0.850917760091776,0.5
591,0.0263355906696765,0.5
592,0.6162572470264778,0.5254796485565716
593,0.8044354838709677,0.5
594,0.9246152538049486,0.9072017685570954
595,0.9635168755041066,0.7935661785588513
596,0.8167850225952227,0.5
597,0.9025184775426789,0.5
598,0.6965687856297731,0.5
599,0.8003554644415671,0.6101400278137439
600,0.5978497989689209,0.5
601,0.8700405366623619,0.6782985363753766
602,0.5470967741935484,0.5
603,0.9148387096774193,0.5
604,0.8549808893195521,0.5075029608096467
605,0.9932497848537005,0.5
606,0.7894397247015807,0.5
607,0.9410562547058191,0.8446196161588223
608,0.8583348275655968,0.5
609,0.8973845152895251,0.3137540663630449
610,0.6686563418656342,0.6729941922994191
611,0.828056281716131,0.5649853913578348
612,0.7341431950118253,0.5
613,0.7471916045512405,0.6017192215978255
614,0.8038433908045978,0.5209994612068967
615,0.6195698924731183,0.5
616,0.699653287888582,0.331646294881589
617,0.6038976180226718,0.31661644425312097
618,0.7444695502474714,0.3382827630729503
619,0.7514837150309905,0.6614856295019982
620,0.653276690327669,0.7191331469133146
621,0.9562944600129338,0.8229019848442138
622,0.6893475223046329,0.5
623,0.8921100818612667,0.5
624,0.9021820917983445,0.5
625,0.6347727762222701,0.49457965395936543
626,0.8111780311178032,0.5
627,0.67428246438062,0.31760164475081964
628,0.6919668781589419,0.5
629,0.7606148554229818,0.5
630,0.9197577321434971,0.5
631,0.665058408699397,0.38770456503014644
632,0.9673252688172043,0.5
633,0.9285483870967743,0.5
634,0.40249999999999997,0.5
635,0.7374508325996489,0.5662469359446158
636,0.5765053763440859,0.1971505376344086
637,0.6319459381945938,0.5
638,0.6643349117520447,0.5
639,0.9112049791935715,0.5
640,0.5219152062502239,0.5
641,0.6326271642112056,0.5
642,0.5355913978494624,0.5
643,0.7595140829929048,0.5
644,0.9302956989247312,0.5
645,0.6715765329892842,0.5
646,0.6627809441875472,0.5
647,0.7214324120873212,0.3993977847080331
648,0.8095238095238095,0.5
649,0.42633408594057987,0.5
650,0.6614838180869824,0.5120670955349678
651,0.28377942599161565,0.5
652,0.8851919561243143,0.5
653,0.7014318010550114,0.3871676176122295
654,0.8782117495158166,0.496018936948569
655,0.9723148646225569,0.4962166039089116
656,0.8312042814113598,0.5
657,0.4301537799763416,0.5
658,0.3734279264753305,0.5
659,0.8892237049791936,0.5086005883197016
660,0.9125457284269421,0.7083279535183988
661,0.915219857099095,0.763253106811389
662,0.7363567730802416,0.4774050905953408
663,0.4104934953230835,0.5
664,0.7266876826080271,0.5
665,0.9956451612903227,0.5
666,0.971236559139785,0.5
667,0.7271272590361446,0.5
668,0.9462953005699537,0.5
669,0.8810880550478443,0.5
670,0.917741935483871,0.5
671,0.7899150628964627,0.5
672,1.0,0.5
673,0.99978501558637,0.5
674,0.6203096049249895,0.5
675,0.6566533993115318,0.44540662650602403
676,0.6892400300978179,0.5
677,0.20036547350317102,0.5
678,0.7566157487091221,0.5
679,0.42334981724360354,0.5
680,0.39986024510857887,0.5
681,0.7214247311827957,0.5
682,0.38985055370390276,0.5
683,0.9996174765405534,0.5
684,0.7225176732335737,0.3516130189830265
685,0.8466707673381516,0.6214747039827773
686,0.935883822450665,0.5
687,0.7134408602150537,0.5
688,0.8376979855451331,0.6697370444410272
689,0.5150211515021151,0.5
690,0.996559879595786,0.5
691,0.7492206815005913,0.5
692,0.7007820347252116,0.5
693,0.7992904751666308,0.5
694,0.7769867727712658,0.5
695,0.8014943023005805,0.5
696,0.4794152423949264,0.5
697,0.8021930767576866,0.5
698,0.6923197323498625,0.4102305743325866
699,0.8813101428486043,0.8287848903233517
700,0.8012182659208261,0.5
701,0.8741585116679214,0.5640821593719756
702,0.8460179166858741,0.5
703,0.5,0.5
704,0.8120751797222385,0.7699163581516523
705,0.7917114599010964,0.5
706,0.9686122756100182,0.5
707,0.9957499462018506,0.5
708,0.9866222174427357,0.5
709,0.6049887108913019,0.5
710,0.0707374758116534,0.5
711,0.8372605982354208,0.31206154508284917
712,0.7665842382539512,0.5
713,0.7378776475647779,0.5
714,0.3406428033967538,0.5
715,0.857713226943996,0.6013926244695474
716,0.5509139784946238,0.5
717,0.9991399698989465,0.5
718,0.9991926803013993,0.8454251883745962
719,0.9135140951151282,0.7789218850871531
720,0.6121922373938287,0.5
721,0.7816666666666667,0.5
722,0.49070092453235864,0.5
723,0.48457486832204666,0.5
724,0.8610125765881973,0.5
725,0.9493711705901322,0.5
726,0.5805441957239201,0.436719758932415
727,0.9994929239846955,0.9483858080179475
728,0.9993546305259761,0.5
729,0.7082776318013491,0.5
730,0.999550003423887,0.5
731,0.999390549939055,0.5
732,1.0,0.5
733,0.6331168831168832,0.4369209222150398
734,0.6811559139784946,0.5
735,0.6483831648383165,0.15402954040295405
736,0.6482089070567987,0.547022913080895
737,0.9993549774242099,0.5
738,0.9990324661363148,0.5
739,0.053101150166612876,0.5
740,0.9944623655913978,0.5
741,0.9981182795698924,0.5
742,0.7026344086021505,0.5
743,0.2854224897871426,0.5
744,0.8929698142969815,0.5
745,0.7208073364888123,0.5
746,0.8868759507675287,0.5705219809769664
747,0.6151280395954379,0.5
748,0.6202429585035476,0.5
749,0.08979251773812086,0.5
750,0.033648677703719654,0.5
751,0.9686626531928618,0.5
752,0.9972404400960471,0.5
753,1.0,0.5
754,0.9980288857828907,0.5
755,0.7811101538756072,0.5
756,0.8580162977020827,0.5
757,0.9414167472858218,0.5
758,0.7084847833100333,0.5
759,0.06423349817243607,0.5
760,0.92384331433896,0.5
761,0.7881100838529349,0.5
762,0.17209502311082447,0.5
763,0.47514604164426755,0.37515679317636097
764,0.9935132423036949,0.5
765,0.9984951091045898,0.5
766,0.9874234118026443,0.5
767,0.8568448220238736,0.5
768,0.9430168799053865,0.5
769,0.8520907234225519,0.5
770,0.9129757041496451,0.5
771,0.6611481401849064,0.5
772,0.8299402969018933,0.5
773,0.905108076137219,0.5
774,0.8649215222532789,0.5
775,0.4520047296570998,0.5
776,0.84037558685446,0.5
777,0.15801354401805867,0.5
778,0.6320541760722347,0.5
779,0.6275728572964835,0.5
780,0.5864774803826722,0.5
781,0.8440120404214146,0.5
782,0.9245323586325521,0.5
783,0.27851230785768033,0.5
784,0.9237880253681607,0.5
785,0.8198358069835807,0.5
786,0.8411631907116749,0.5
787,0.26800688024080843,0.5
788,0.7405859711455641,0.5
789,0.6072050758146038,0.5
790,0.8804071246819338,0.5
791,0.9809180821328747,0.5
792,0.8583718679427894,0.5
793,0.26830054821025473,0.5
794,0.3854670536386112,0.5
795,0.9933720680008609,0.5
796,0.9849836935096585,0.5
797,0.8274193548387097,0.5
798,0.18004944641513487,0.5
799,0.9387228552999355,0.5
800,0.6131411979782773,0.5
801,0.9216297570414964,0.5
802,0.9970497395473193,0.8061586686949707
803,0.8795957858525048,0.5
804,0.7074193548387097,0.5
805,0.7888088583100408,0.5
806,0.6716129032258065,0.5
807,0.9907556702139096,0.5
808,0.9980649322726296,0.5
809,0.707741935483871,0.5
810,0.631747311827957,0.5
811,0.19881720430107527,0.5
812,0.23140184906471728,0.5
813,0.9014296463506396,0.5
814,0.16607545952918412,0.5
815,0.4957540578308073,0.5
816,0.2461025696161703,0.5
817,0.7346163494964699,0.5
818,0.1485542298183382,0.5
819,0.8871805899007275,0.5
820,0.9968286390023651,0.5
821,0.7678385836648389,0.5
822,0.5,0.5
823,0.528736559139785,0.5
824,0.35762657207352466,0.5
825,0.5574607611266394,0.5
826,0.9012040421414749,0.5
827,0.8973449424916693,0.5
828,0.9877683720363716,0.7608578535858672
829,0.517791872715545,0.5
830,0.7341722234172224,0.37633541263354126
831,0.857768817204301,0.5
832,0.6502884994445042,0.5
833,0.6105557347092336,0.5
834,0.8099537783510694,0.5
835,0.9200257981296356,0.5
836,0.763252688172043,0.5
837,0.9946253896592496,0.5
838,0.8538574603857461,0.5
839,0.12486562029671039,0.5
840,0.09723715330036553,0.5
841,0.8475554001721171,0.2968615533562823
842,0.985648247688669,0.5
843,0.37665269267978074,0.5
844,0.9126088358594002,0.5
845,0.3436525851875739,0.5
846,0.1890991184691464,0.5
847,0.7238648174031466,0.5
848,0.8384392131570462,0.5
849,0.9124731182795699,0.8024462365591398
850,0.551989247311828,0.5
851,0.99935504675911,0.5
852,0.2257336343115124,0.5
853,0.9482369382928403,0.5
854,0.5,0.5
855,0.6782424828871447,0.5
856,0.9597979146511878,0.5
857,0.9976075268817205,0.5
858,0.4701881720430108,0.5
859,0.99978501558637,0.5
860,0.9879608728367193,0.5
861,0.1441087938077833,0.5
862,0.77020392072537,0.5
863,0.8631624207244974,0.5
864,0.9998924962373683,0.5
865,0.7035802601870766,0.5
866,0.99978501558637,0.5
867,0.999462538965925,0.5
868,0.9996775233795551,0.5
869,0.4886583530423565,0.5
870,0.9924755455229495,0.5
871,0.8326346339890358,0.5
872,0.5364236036423604,0.5244497024449702
873,0.29990325701386644,0.5
874,0.8989535794956898,0.5
875,0.9396064092913217,0.5
876,1.0,0.5
877,0.7238525206922499,0.5
878,0.6020499587857936,0.5
879,0.9975276792432548,0.5
880,0.9249704396431259,0.5
881,0.3840696549500161,0.5
882,0.012684080404170683,0.5
883,0.21226617931627606,0.5
884,0.34933347667168346,0.5
885,0.1612383102225089,0.5
886,0.5,0.5
887,0.46877015695549346,0.5
888,0.8264000859937655,0.5
889,0.999892507793185,0.5
890,0.7318069439965602,0.5
891,0.5,0.5
892,0.3381704826400086,0.5
893,0.9995700311727399,0.5
894,0.04310437493281738,0.5
895,0.049338922928087725,0.5
896,0.5438615351537304,0.5
897,0.5,0.5
898,0.999677523379555,0.5
899,0.9997850155863699,0.5
900,1.0,0.5
901,0.05428940012900452,0.5
902,0.6178652047726539,0.5
903,0.9757067612598085,0.5
904,0.9071167490862181,0.5
905,0.5813803483121909,0.5
906,0.5,0.5
907,0.5204772653982586,0.5
908,0.3754702784048156,0.5
909,0.8796495377338207,0.5
910,0.9733419327098785,0.5
911,0.5010211759647425,0.5
912,0.06191551112544336,0.5
913,0.8499408792862517,0.5
914,0.6983981939367877,0.5
915,0.9721027735970759,0.5
916,0.3781575835751908,0.5
917,0.54627539503386,0.5
918,0.2250886810706224,0.5
919,0.5,0.5
920,0.9975276792432548,0.5
921,0.5,0.5
922,0.5,0.5
923,0.5,0.5


==> results/inf/dw-pred.csv <==
,real,synthetic
0,0.9526754592947684,0.6806297243817425
1,0.9940389093740412,0.9670588110098381
2,0.9940725173699586,0.952856393204398
3,0.8539958521301805,0.7666588386737639
4,0.8313061051703743,0.7718481555364833
5,0.8422464167940251,0.8123347067786018
6,0.9273720574802751,0.9040658489934568
7,0.8932205516952458,0.8436703961592726
8,0.8330566915243365,0.7690405984307837
9,0.8468581852027803,0.8064261501701044
10,0.8419593438621653,0.8072929612244528
11,0.7767250485707029,0.7301136740481193
12,0.7467312130390884,0.7468718448002307
13,0.7793434243901818,0.6501293698069307
14,0.7529008199127067,0.703123136024086
15,0.8072865815463818,0.7729470735662686
16,0.875826538702254,0.83186852877438
17,0.7470188705874051,0.7002339466715278
18,0.8141327252363874,0.7745730525784694
19,0.843555411258489,0.7843790262633827
20,0.8236297682313896,0.7925766654027973
21,0.8809055700129734,0.8560903408359151
22,0.8564494553443756,0.8105615052315673
23,0.7260825826748855,0.6905352976560153
24,0.9988494985707697,0.9956850612891036
25,0.9774222802827696,0.9749427823995948
26,0.98194559337781,0.9805557135621088
27,0.9846911981067781,0.9840601457708091
28,0.7711641595271302,0.72516711496314
29,0.7575407769058489,0.6814906720249028
30,0.7709508511711212,0.7172178485106679
31,0.8357388542008982,0.7409279689529444
32,0.8584809003649009,0.8184029523263172
33,0.7791956323139166,0.7205407404184974
34,0.7869598646778411,0.48092418883592186
35,0.8207153524054932,0.7364001054141899
36,0.8058257258218848,0.7707042860410857
37,0.8802172300025195,0.8392293140971846
38,0.9367546718817905,0.8405671447196871
39,0.8589979054027627,0.7764597894750858
40,0.860817488116087,0.827731475690101
41,0.8339177042973964,0.801381425356688
42,0.8601187575167044,0.7966678173041711
43,0.980452990404536,0.9642421167947879
44,0.7546089927219088,0.6305448533627085
45,0.7296354925462385,0.667303675052958
46,0.8280555244374186,0.759862374853226
47,0.8569910873821982,0.8135542097010967
48,0.9094632071455166,0.837710925987871
49,0.8441745621590583,0.7954295352938764
50,0.7185259162535411,0.685508357280998
51,0.7713532592915214,0.6473622604529617
52,0.8819641618188611,0.7651348268132572
53,0.8157360083275597,0.762375781127099
54,0.7891373330381521,0.7273710837248584
55,0.8035518271632835,0.7515872029525854
56,0.7667605907737487,0.7148412016833069
57,0.8317121232861087,0.7930526087650858
58,0.8610573061841547,0.8125313725374402
59,0.8019642808266754,0.7697784993981046
60,0.7553710640546129,0.6625145388615217
61,0.8656150452780558,0.8318243060406402
62,0.8540728021569245,0.7881310621345856
63,0.8096268392477133,0.7711237987303077
64,0.7545544991877214,0.6397884249451234
65,0.9848240526970471,0.9672579724815983
66,0.8933328210753682,0.8637950645501639
67,0.8358453310326952,0.7653632319240131
68,0.9123932141824169,0.865254759007819
69,0.9867479493227996,0.9826351570363546
70,0.9829188842200858,0.9819388005196893
71,0.8417888951892042,0.803182255618703
72,0.9902806834030683,0.9891565384870825
73,0.8953551443157275,0.8378031121146672
74,0.8773573675707848,0.8201428449961738
75,0.8780933062880325,0.8118480431466893
76,0.8242815050689901,0.769016894609272
77,0.8830332262874648,0.8345537047189665
78,0.8320769626772228,0.7324704896832155
79,0.7733123691453251,0.7398115906105073
80,0.7875830076357977,0.7134280117974885
81,0.8215115172282506,0.474030712608668
82,0.9320791922321893,0.9156760930557774
83,0.9780367146009651,0.9629523647856699
84,0.8601211916554105,0.8209491112969276
85,0.9777081225164745,0.9743740722589107
86,0.8257438747360059,0.5245369871326538
87,0.7925642763082195,0.7464836075703918
88,0.8370241348291724,0.7906782569667208
89,0.8964150868067438,0.8874021855679511
90,0.8066540907568456,0.7402235531610726
91,0.8588905611931928,0.8420896841949473
92,0.8788245197826586,0.7693205785566695
93,0.8705756407310936,0.8234588268510548
94,0.7721895908715022,0.6604563595179493
95,0.8466798450780921,0.8052307590495367
96,0.8780775125567067,0.8214749748609999
97,0.8057280364670257,0.7092097740467941
98,0.9015565990856689,0.8687099358974358
99,0.8003429921406544,0.761514327099357
100,0.7981700701516035,0.6883019881799715
101,0.767727867590301,0.7183277751101667
102,0.9986999567716247,0.9907248231193377
103,0.853341064035115,0.7463344021417675
104,0.8954733086875521,0.847050904335635
105,0.933203412541406,0.8914761225616489
106,0.8340915148245174,0.7776489223161914
107,0.9714899912993498,0.9507106679422371
108,0.975500673620031,0.9673235748484998
109,0.9178339884564846,0.8552311630844244
110,0.8041883798522893,0.7604263143883299
111,0.803209061340248,0.6895865734112225
112,0.8114692136204692,0.7687106046374779
113,0.901578644811869,0.8290566606286773
114,0.8060885342057815,0.7297909332875419
115,0.8212585433787021,0.7312881043915118
116,0.8745616573812798,0.8086215420977738
117,0.9596729339706029,0.8569983868250456
118,0.9040150440106778,0.8246187280681332
119,0.8026131313385041,0.7156731129736463
120,0.8884017939636588,0.677092556590699
121,0.9052419124860265,0.8903565806584078
122,0.7563378327486074,0.6799446079694489
123,0.8179086683540732,0.7360082377126049
124,0.9086033082076876,0.9031978527897626
125,0.7843606853850809,0.7381790826947843
126,0.836692048636001,0.666589504647581
127,0.7658494971264368,0.5565822557471264
128,0.8698220787571119,0.8264931440790113
129,0.880382301914131,0.8431446846640739
130,0.7985155010216465,0.760009282980511
131,0.5970068906115418,0.24496325904392766
132,0.790537764211233,0.6988781999515237
133,0.761509995305651,0.7440372621580594
134,0.7294869356366593,0.6546223157078177
135,0.761080539970268,0.7223031458303362
136,0.8064266069887833,0.6758469720664366
137,0.9255182405252532,0.8582386757702325
138,0.926146709345965,0.7908373066929034
139,0.9478304247835498,0.894229403409091
140,0.9354436063218391,0.8275637571839081
141,0.8721371086334591,0.7679496326442158
142,0.9877893286444356,0.9873317498020586
143,0.9337750613010241,0.8380733448723496
144,0.8266875752344047,0.7871472621587594
145,0.9651769192845114,0.9077432466753602
146,0.867071177151258,0.8169802519048359
147,0.8138221657791785,0.7841754276059257
148,0.9252076067570177,0.8608750724209617
149,0.9493031932404258,0.8832336636632669
150,0.963179247404258,0.8946001250130446
151,0.8923464589892689,0.8606249665212449
152,0.8329733246584254,0.6019202528115996
153,0.7259462618110454,0.6715443389673535
154,0.6334439665820026,0.5183716643758828
155,0.7781919755141947,0.7194821918196439
156,0.7814697097135955,0.7695849739352262
157,0.9464677616836463,0.9413923348811422
158,0.9459548088904549,0.9437883181706452
159,0.8865754267261264,0.7406850684299553
160,0.88396597346452,0.8170573693102763
161,0.7992213815777246,0.7761400344860732
162,0.9671337029281508,0.91261994861429
163,0.9139600723086478,0.8956977635114514
164,0.9965912946910572,0.97170466113459
165,0.7348560819601041,0.6409841175195143
166,0.839875778656373,0.7957008297009024
167,0.7757236523254559,0.7190204985648745
168,0.9233218849551115,0.8362191844048652
169,0.8880954380025227,0.8350781541573584
170,0.9259525083998663,0.8743586070671963
171,0.7905380453452422,0.7487771696699042
172,0.8359854411125598,0.773582681442851
173,0.8018497714716608,0.6300021031788778
174,0.8115028306742151,0.6399626679197714
175,0.716354671764267,0.7214299313067263
176,0.6948038985644793,0.6288764135448148
177,0.8406050592943421,0.7916686859786319
178,0.9246969137288431,0.8290034676970839
179,0.8006568921965896,0.6815291016114315
180,0.9437096273339667,0.8847828292610938
181,0.9002648925029261,0.7324046695004005
182,0.9375885683171497,0.8628578509050547
183,0.9119507024540978,0.8547123710969782
184,0.9465124693387817,0.9162290293230321
185,0.8201993013000402,0.7370415974648263
186,0.8155021206239667,0.7195995974408742
187,0.9750027122754396,0.9709200995564632
188,0.9164421617519515,0.6489965036860363
189,0.8991752910737386,0.7580642056305058
190,0.9084458687467694,0.8841986191810484
191,0.9564030370670996,0.9393262987012987
192,0.9518593588675411,0.9402799729839704
193,0.9814273743388297,0.9749730654808089
194,0.7610514394271519,0.7005881923133128
195,0.8040319755971039,0.6135234563084413
196,0.7308435069144339,0.6832887676462115
197,0.9054362049563998,0.8834831884876053
198,0.7479138032593756,0.618189181229138
199,0.7848452947041341,0.706077127990639
200,0.9926767718876975,0.9364782915617514
201,0.9987615797511332,0.9624160326720309


==> results/inf/dw-prob.csv <==
,real,synthetic
0,0.0013972484952708513,0.00032244196044711954
1,0.006556319862424763,0.004729148753224419
2,0.009243336199484092,0.0063413585554600175
3,0.06384350816852967,0.05223559759243336
4,0.024505588993981083,0.014724849527085125
5,0.38564058469475493,0.4521711092003439
6,0.258061049011178,0.26203783319002577
7,0.03998280309544282,0.027622527944969905
8,0.10640584694754944,0.14746345657781598
9,0.15530954428202923,0.12833190025795357
10,0.26354256233877904,0.20647033533963888
11,0.03708082545141875,0.02138865004299226
12,0.006448839208942391,0.0027944969905417025
13,0.005481513327601032,0.001934651762682717
14,0.10963026655202064,0.12188306104901118
15,0.09189595872742906,0.043529664660361136
16,0.10726569217540842,0.1333834909716251
17,0.13650042992261394,0.1827171109200344
18,0.2251719690455718,0.2288263112639725
19,0.07942820292347377,0.0572871883061049
20,0.3039552880481513,0.3081470335339639
21,0.21743336199484092,0.20088134135855545
22,0.060511607910576096,0.0340713671539123
23,0.020528804815133275,0.007846087704213241
24,0.13445829750644883,0.12457007738607051
25,0.05975924333619948,0.0672828890799656
26,0.12134565778159931,0.11145743766122097
27,0.12102321582115219,0.11070507308684437
28,0.07523645743766122,0.07760103181427343
29,0.031061908856405848,0.03020206362854686
30,0.05631986242476354,0.05406276870163371
31,0.018809114359415305,0.004729148753224419
32,0.05148323301805675,0.018056749785038694
33,0.027300085984522784,0.022141014617368875
34,0.0015047291487532244,0.00010748065348237318
35,0.007953568357695616,0.0027944969905417025
36,0.09490541702493552,0.07319432502149613
37,0.023860705073086845,0.009028374892519347
38,0.010748065348237317,0.004836629406706793
39,0.014079965606190886,0.013650042992261392
40,0.018056749785038694,0.0336414445399828
41,0.032889079965606194,0.04138005159071367
42,0.04976354256233878,0.051268271711092
43,0.12381771281169389,0.07201203783319003
44,0.013005159071367154,0.01655202063628547
45,0.062123817712811696,0.051590713671539126
46,0.03460877042132416,0.037403267411865865
47,0.10898538263112639,0.17293637145313845
48,0.05492261392949269,0.056964746345657784
49,0.1294067067927773,0.06803525365434222
50,0.08942390369733448,0.05417024935511608
51,0.012897678417884782,0.01117798796216681
52,0.0176268271711092,0.008383490971625107
53,0.07459157351676698,0.04557179707652623
54,0.029019776440240758,0.018701633705932932
55,0.102536543422184,0.06534823731728288
56,0.1061908856405847,0.10070937231298366
57,0.00816852966466036,0.008598452278589854
58,0.10490111779879621,0.09866723989681857
59,0.022893379191745486,0.029342218400687875
60,0.024935511607910577,0.019131556319862426
61,0.24226139294926913,0.3087919174548581
62,0.023860705073086845,0.014832330180567498
63,0.2316208082545142,0.19679707652622527
64,0.0033319002579535683,0.00032244196044711954
65,0.1085554600171969,0.0716895958727429
66,0.2055030094582975,0.1495055889939811
67,0.03794067067927773,0.015477214101461736
68,0.007201203783319002,0.0035468615649183145
69,0.030739466895958727,0.03718830610490112
70,0.06427343078245916,0.07792347377472054
71,0.2767626827171109,0.22098022355975924
72,0.07523645743766122,0.0781384350816853
73,0.004729148753224419,0.003976784178847808
74,0.00204213241616509,0.0006448839208942391
75,0.04621668099742046,0.04718400687876182
76,0.07394668959587274,0.07308684436801376
77,0.0572871883061049,0.04202493551160791
78,0.03557609630266552,0.013865004299226139
79,0.039445399828030955,0.03697334479793637
80,0.026225279449699053,0.013112639724849526
81,0.003654342218400688,0.0006448839208942391
82,0.04825881341358555,0.021926053310404127
83,0.02944969905417025,0.016766981943250214
84,0.04514187446259673,0.014724849527085125
85,0.016659501289767842,0.01053310404127257
86,0.002901977644024076,0.00021496130696474635
87,0.010963026655202063,0.0045141874462596735
88,0.1429492691315563,0.13736027515047292
89,0.00816852966466036,0.002687016337059329
90,0.016874462596732587,0.007523645743766122
91,0.1061908856405847,0.09630266552020636
92,0.019239036973344798,0.024505588993981083
93,0.016981943250214963,0.006448839208942391
94,0.0035468615649183145,0.00204213241616509
95,0.02912725709372313,0.01354256233877902
96,0.02310834049871023,0.01956147893379192
97,0.04718400687876182,0.04234737747205503
98,0.03869303525365434,0.017411865864144453
99,0.06470335339638865,0.07964316423043852
100,0.04116509028374893,0.027192605331040412
101,0.09641014617368873,0.056427343078245915
102,0.026010318142734308,0.030631986242476355
103,0.01354256233877902,0.004299226139294927
104,0.027730008598452278,0.025472914875322442
105,0.00032244196044711954,0.0
106,0.01633705932932072,0.008276010318142735
107,0.02740756663800516,0.011822871883061048
108,0.10490111779879621,0.06760533104041272
109,0.0997420464316423,0.0777085124677558
110,0.07975064488392089,0.11210232158211522
111,0.02987962166809974,0.02439810834049871
112,0.011930352536543423,0.011392949269131557
113,0.020851246775580395,0.008705932932072226
114,0.08942390369733448,0.1073731728288908
115,0.07760103181427343,0.06309114359415305
116,0.03503869303525366,0.0280524505588994
117,0.009673258813413585,0.004944110060189166
118,0.025687876182287187,0.010748065348237317
119,0.015369733447979364,0.008598452278589854
120,0.01257523645743766,0.012252794496990542
121,0.014617368873602751,0.007846087704213241
122,0.00816852966466036,0.007308684436801376
123,0.02880481513327601,0.02429062768701634
124,0.03213671539122958,0.021818572656921754
125,0.002901977644024076,0.0
126,0.00021496130696474635,0.0
127,0.028267411865864144,0.022893379191745486
128,0.06438091143594153,0.05836199484092863
129,0.03450128976784179,0.015799656061908855
130,0.0025795356835769563,0.00021496130696474635
131,0.02536543422184007,0.034393809114359415
132,0.040412725709372314,0.033748925193465173
133,0.07201203783319003,0.03665090283748925
134,0.0017196904557179708,0.00010748065348237318
135,0.05406276870163371,0.03149183147033534
136,0.009565778159931213,0.007846087704213241
137,0.006233877901977644,0.0007523645743766122
138,0.003869303525365434,0.0044067067927773
139,0.0034393809114359416,0.0009673258813413585
140,0.003761822871883061,0.001827171109200344
141,0.007846087704213241,0.006233877901977644
142,0.006878761822871883,0.005266552020636285
143,0.0025795356835769563,0.00032244196044711954
144,0.042884780739466895,0.05180567497850387
145,0.0045141874462596735,0.0013972484952708513
146,0.006448839208942391,0.011392949269131557
147,0.00032244196044711954,0.0
148,0.0013972484952708513,0.0
149,0.023538263112639724,0.012790197764402407
150,0.022141014617368875,0.017734307824591573
151,0.0004299226139294927,0.0
152,0.02343078245915735,0.03009458297506449
153,0.03149183147033534,0.025472914875322442
154,0.00408426483233018,0.0010748065348237317
155,0.020528804815133275,0.011715391229578676
156,0.0004299226139294927,0.0
157,0.0006448839208942391,0.0
158,0.010855546001719691,0.007201203783319002
159,0.023860705073086845,0.01751934651762683
160,0.003116938950988822,0.00021496130696474635
161,0.005266552020636285,0.006448839208942391
162,0.001827171109200344,0.0010748065348237317
163,0.033748925193465173,0.018486672398968184
164,0.030954428202923472,0.03718830610490112
165,0.010103181427343079,0.009458297506448839
166,0.042454858125537405,0.04804385210662081
167,0.0015047291487532244,0.00010748065348237318
168,0.03869303525365434,0.02515047291487532
169,0.022248495270851248,0.026977644024075667
170,0.0308469475494411,0.027192605331040412
171,0.022141014617368875,0.016444539982803097
172,0.00010748065348237318,0.0
173,0.0045141874462596735,0.0033319002579535683
174,0.008598452278589854,0.0030094582975064487
175,0.04664660361134996,0.06481083404987102
176,0.004621668099742046,0.0010748065348237317
177,0.010318142734307825,0.004621668099742046
178,0.02439810834049871,0.006878761822871883
179,0.023538263112639724,0.017089423903697335
180,0.030524505588993982,0.023645743766122097
181,0.010748065348237317,0.0069862424763542565
182,0.0022570937231298368,0.0013972484952708513
183,0.0006448839208942391,0.0
184,0.006233877901977644,0.001934651762682717
185,0.012037833190025795,0.01751934651762683
186,0.009995700773860704,0.007846087704213241
187,0.024183147033533962,0.012682717110920035
188,0.022785898538263114,0.032351676698194325
189,0.005051590713671539,0.003976784178847808
190,0.015262252794496991,0.004729148753224419
191,0.0030094582975064487,0.0005374032674118659
192,0.0066638005159071366,0.002687016337059329
193,0.002901977644024076,0.0012897678417884782
194,0.006556319862424763,0.002687016337059329
195,0.012252794496990542,0.006556319862424763
196,0.0032244196044711954,0.0008598452278589854
197,0.00032244196044711954,0.0
198,0.03761822871883061,0.04557179707652623
199,0.0030094582975064487,0.0
200,0.008598452278589854,0.0004299226139294927
201,0.0030094582975064487,0.0004299226139294927
202,0.0010748065348237317,0.0
203,0.02128116938950989,0.016981943250214963
204,0.006878761822871883,0.003869303525365434
205,0.016981943250214963,0.023538263112639724
206,0.01053310404127257,0.015047291487532245
207,0.01934651762682717,0.01150042992261393
208,0.01053310404127257,0.0017196904557179708
209,0.005159071367153913,0.0060189165950128975
210,0.016014617368873604,0.010103181427343079
211,0.004729148753224419,0.005374032674118658
212,0.04062768701633706,0.038800515907136714
213,0.008383490971625107,0.006878761822871883
214,0.0033319002579535683,0.002472055030094583
215,0.0012897678417884782,0.0004299226139294927
216,0.0017196904557179708,0.00032244196044711954
217,0.0008598452278589854,0.0
218,0.008598452278589854,0.003116938950988822
219,0.008705932932072226,0.010748065348237317
220,0.012467755803955288,0.012037833190025795
221,0.04019776440240757,0.05030094582975064
222,0.038478073946689596,0.028482373172828892
223,0.0027944969905417025,0.00021496130696474635
224,0.0069862424763542565,0.010855546001719691
225,0.01053310404127257,0.002901977644024076
226,0.017196904557179708,0.00816852966466036
227,0.0015047291487532244,0.00032244196044711954
228,0.0015047291487532244,0.00021496130696474635
229,0.006126397248495271,0.0017196904557179708
230,0.0066638005159071366,0.0008598452278589854
231,0.0030094582975064487,0.0
232,0.010855546001719691,0.009673258813413585
233,0.0009673258813413585,0.0
234,0.004621668099742046,0.0009673258813413585
235,0.001827171109200344,0.00010748065348237318
236,0.0008598452278589854,0.00010748065348237318
237,0.0063413585554600175,0.003976784178847808
238,0.024613069647463456,0.019239036973344798
239,0.015692175408426483,0.008490971625107481
240,0.006556319862424763,0.0033319002579535683
241,0.0066638005159071366,0.002901977644024076
242,0.014617368873602751,0.010210662080825451
243,0.032351676698194325,0.015047291487532245
244,0.017949269131556318,0.004191745485812554
245,0.002472055030094583,0.0012897678417884782
246,0.009243336199484092,0.0030094582975064487
247,0.007846087704213241,0.0021496130696474634
248,0.011392949269131557,0.005696474634565778
249,0.00677128116938951,0.004729148753224419
250,0.0022570937231298368,0.0
251,0.003976784178847808,0.0021496130696474634
252,0.008705932932072226,0.005266552020636285
253,0.0025795356835769563,0.0004299226139294927
254,0.005374032674118658,0.0008598452278589854
255,0.04320722269991401,0.021173688736027516
256,0.012790197764402407,0.005696474634565778
257,0.00032244196044711954,0.0
258,0.0006448839208942391,0.0
259,0.001827171109200344,0.0010748065348237317
260,0.00021496130696474635,0.0
261,0.00032244196044711954,0.0
262,0.0011822871883061048,0.00021496130696474635
263,0.008490971625107481,0.005911435941530524
264,0.016766981943250214,0.00913585554600172
265,0.007308684436801376,0.0016122098022355977
266,0.014079965606190886,0.005803955288048152
267,0.02912725709372313,0.014294926913155632
268,0.0012897678417884782,0.00010748065348237318
269,0.008276010318142735,0.00204213241616509
270,0.0017196904557179708,0.00021496130696474635
271,0.007738607050730868,0.005588993981083405
272,0.026010318142734308,0.032889079965606194
273,0.02106620808254514,0.011822871883061048
274,0.011285468615649183,0.008061049011177988
275,0.008061049011177988,0.012682717110920035
276,0.023538263112639724,0.013112639724849526
277,0.011392949269131557,0.007738607050730868
278,0.010855546001719691,0.008383490971625107
279,0.0044067067927773,0.00021496130696474635
280,0.00021496130696474635,0.0
281,0.0007523645743766122,0.0
282,0.01859415305245056,0.01622957867583835
283,0.03127687016337059,0.018916595012897677
284,0.004729148753224419,0.0008598452278589854
285,0.012252794496990542,0.0034393809114359416
286,0.015154772141014617,0.01053310404127257
287,0.01558469475494411,0.009995700773860704
288,0.010210662080825451,0.003976784178847808
289,0.0006448839208942391,0.0
290,0.0045141874462596735,0.00032244196044711954
291,0.0045141874462596735,0.001827171109200344
292,0.015262252794496991,0.02106620808254514
293,0.014509888220120379,0.008705932932072226
294,0.032889079965606194,0.024935511607910577
295,0.021818572656921754,0.0063413585554600175
296,0.03697334479793637,0.045464316423043855
297,0.005481513327601032,0.002687016337059329
298,0.0013972484952708513,0.00010748065348237318
299,0.0022570937231298368,0.0004299226139294927
300,0.015799656061908855,0.0045141874462596735
301,0.0008598452278589854,0.0
302,0.0,0.0
303,0.006233877901977644,0.005374032674118658
304,0.010963026655202063,0.0132201203783319
305,0.0009673258813413585,0.0
306,0.0004299226139294927,0.0
307,0.005911435941530524,0.0027944969905417025
308,0.01558469475494411,0.01493981083404987
309,0.012360275150472914,0.0088134135855546
310,0.009673258813413585,0.0044067067927773
311,0.0013972484952708513,0.0007523645743766122
312,0.005696474634565778,0.0063413585554600175
313,0.011607910576096303,0.012037833190025795
314,0.003761822871883061,0.00408426483233018
315,0.02912725709372313,0.01999140154772141
316,0.00032244196044711954,0.0
317,0.0021496130696474634,0.0009673258813413585
318,0.0011822871883061048,0.00010748065348237318
319,0.0008598452278589854,0.0
320,0.0007523645743766122,0.0
321,0.0013972484952708513,0.0
322,0.0022570937231298368,0.00021496130696474635
323,0.0033319002579535683,0.0007523645743766122
324,0.009995700773860704,0.007631126397248496
325,0.005374032674118658,0.0032244196044711954
326,0.013865004299226139,0.010963026655202063
327,0.009565778159931213,0.002901977644024076
328,0.01214531384350817,0.01053310404127257
329,0.0010748065348237317,0.0
330,0.005911435941530524,0.002687016337059329
331,0.0025795356835769563,0.0
332,0.0044067067927773,0.0017196904557179708
333,0.0030094582975064487,0.0009673258813413585
334,0.0005374032674118659,0.0
335,0.0045141874462596735,0.0
336,0.010855546001719691,0.002901977644024076
337,0.003761822871883061,0.0004299226139294927
338,0.0034393809114359416,0.001934651762682717
339,0.0013972484952708513,0.0005374032674118659
340,0.0005374032674118659,0.00021496130696474635
341,0.0006448839208942391,0.0
342,0.00032244196044711954,0.0
343,0.013865004299226139,0.016014617368873604
344,0.002472055030094583,0.0
345,0.02977214101461737,0.030417024935511607
346,0.005696474634565778,0.0032244196044711954
347,0.008490971625107481,0.00677128116938951
348,0.010748065348237317,0.0025795356835769563
349,0.0008598452278589854,0.00010748065348237318
350,0.0012897678417884782,0.0004299226139294927
351,0.0013972484952708513,0.0007523645743766122
352,0.027730008598452278,0.022893379191745486
353,0.0023645743766122097,0.0004299226139294927
354,0.00032244196044711954,0.0
355,0.002472055030094583,0.00010748065348237318
356,0.0010748065348237317,0.0
357,0.004729148753224419,0.0016122098022355977
358,0.008061049011177988,0.007953568357695616
359,0.0023645743766122097,0.0007523645743766122
360,0.003761822871883061,0.0009673258813413585
361,0.0009673258813413585,0.0
362,0.0017196904557179708,0.00010748065348237318
363,0.003976784178847808,0.0010748065348237317
364,0.011070507308684438,0.009243336199484092
365,0.0005374032674118659,0.0
366,0.002901977644024076,0.00204213241616509
367,0.001827171109200344,0.0004299226139294927
368,0.0025795356835769563,0.001934651762682717
369,0.003654342218400688,0.0006448839208942391
370,0.002901977644024076,0.001934651762682717
371,0.02106620808254514,0.028482373172828892
372,0.007846087704213241,0.0066638005159071366
373,0.00408426483233018,0.0011822871883061048
374,0.004944110060189166,0.0034393809114359416
375,0.001934651762682717,0.0004299226139294927
376,0.0005374032674118659,0.0
377,0.0021496130696474634,0.00204213241616509
378,0.0009673258813413585,0.00021496130696474635
379,0.0012897678417884782,0.0004299226139294927
380,0.00032244196044711954,0.0
381,0.0012897678417884782,0.00032244196044711954
382,0.0013972484952708513,0.0004299226139294927
383,0.010318142734307825,0.006126397248495271
384,0.0015047291487532244,0.0
385,0.003869303525365434,0.0015047291487532244
386,0.0034393809114359416,0.00021496130696474635
387,0.005911435941530524,0.005266552020636285
388,0.0069862424763542565,0.0015047291487532244
389,0.0006448839208942391,0.0
390,0.0006448839208942391,0.0
391,0.0010748065348237317,0.0
392,0.0005374032674118659,0.0
393,0.005588993981083405,0.0022570937231298368
394,0.0032244196044711954,0.0009673258813413585
395,0.0006448839208942391,0.0
396,0.0022570937231298368,0.0005374032674118659
397,0.0004299226139294927,0.0
398,0.002472055030094583,0.0
399,0.0008598452278589854,0.00010748065348237318
400,0.0025795356835769563,0.00010748065348237318
401,0.003976784178847808,0.0021496130696474634
402,0.00010748065348237318,0.0
403,0.001827171109200344,0.0012897678417884782
404,0.002472055030094583,0.0010748065348237317
405,0.0034393809114359416,0.0005374032674118659
406,0.003116938950988822,0.0004299226139294927
407,0.0009673258813413585,0.00032244196044711954
408,0.0011822871883061048,0.0
409,0.00816852966466036,0.0009673258813413585
410,0.0006448839208942391,0.0
411,0.0017196904557179708,0.00010748065348237318
412,0.0034393809114359416,0.0004299226139294927
413,0.00204213241616509,0.0010748065348237317
414,0.005911435941530524,0.004299226139294927
415,0.0013972484952708513,0.0
416,0.0035468615649183145,0.001934651762682717
417,0.0030094582975064487,0.0012897678417884782
418,0.004299226139294927,0.0035468615649183145
419,0.0025795356835769563,0.00021496130696474635
420,0.0016122098022355977,0.00010748065348237318
421,0.00032244196044711954,0.0
422,0.0011822871883061048,0.0
423,0.00677128116938951,0.0005374032674118659
424,0.0007523645743766122,0.00010748065348237318
425,0.00010748065348237318,0.0
426,0.005051590713671539,0.003761822871883061
427,0.005696474634565778,0.0010748065348237317
428,0.005481513327601032,0.004191745485812554
429,0.0032244196044711954,0.00010748065348237318
430,0.0033319002579535683,0.0009673258813413585
431,0.001934651762682717,0.0005374032674118659
432,0.003654342218400688,0.0008598452278589854
433,0.0022570937231298368,0.00021496130696474635
434,0.003976784178847808,0.00204213241616509
435,0.009565778159931213,0.003761822871883061
436,0.013327601031814273,0.008705932932072226
437,0.009028374892519347,0.006878761822871883
438,0.006448839208942391,0.009243336199484092
439,0.0032244196044711954,0.0012897678417884782
440,0.00010748065348237318,0.0
441,0.00010748065348237318,0.00010748065348237318
442,0.0045141874462596735,0.0021496130696474634
443,0.001827171109200344,0.00021496130696474635
444,0.008383490971625107,0.0034393809114359416
445,0.0015047291487532244,0.0007523645743766122
446,0.007953568357695616,0.003761822871883061
447,0.005481513327601032,0.0030094582975064487
448,0.0033319002579535683,0.0005374032674118659
449,0.002472055030094583,0.0015047291487532244
450,0.00010748065348237318,0.0
451,0.005051590713671539,0.003761822871883061
452,0.0016122098022355977,0.0
453,0.0010748065348237317,0.0
454,0.0044067067927773,0.00204213241616509
455,0.003761822871883061,0.001827171109200344
456,0.0016122098022355977,0.00010748065348237318
457,0.004944110060189166,0.0030094582975064487
458,0.003976784178847808,0.0009673258813413585
459,0.005696474634565778,0.0033319002579535683
460,0.0008598452278589854,0.0008598452278589854
461,0.0012897678417884782,0.0
462,0.0044067067927773,0.002901977644024076
463,0.0013972484952708513,0.0010748065348237317
464,0.00010748065348237318,0.0
465,0.00021496130696474635,0.0
466,0.0005374032674118659,0.0
467,0.0015047291487532244,0.0
468,0.0044067067927773,0.0006448839208942391
469,0.0035468615649183145,0.0021496130696474634
470,0.0060189165950128975,0.005374032674118658
471,0.0004299226139294927,0.00010748065348237318
472,0.00010748065348237318,0.0
473,0.01117798796216681,0.00913585554600172
474,0.0007523645743766122,0.00021496130696474635
475,0.0005374032674118659,0.00010748065348237318
476,0.0013972484952708513,0.00021496130696474635
477,0.0032244196044711954,0.0011822871883061048
478,0.012037833190025795,0.0066638005159071366
479,0.0013972484952708513,0.0005374032674118659
480,0.0009673258813413585,0.0
481,0.0004299226139294927,0.0
482,0.0013972484952708513,0.00032244196044711954
483,0.0015047291487532244,0.00032244196044711954
484,0.0006448839208942391,0.0
485,0.0015047291487532244,0.0
486,0.0006448839208942391,0.0
487,0.0004299226139294927,0.0
488,0.0005374032674118659,0.0
489,0.0006448839208942391,0.0
490,0.006878761822871883,0.002901977644024076
491,0.0027944969905417025,0.00032244196044711954
492,0.0006448839208942391,0.0004299226139294927
493,0.006556319862424763,0.006556319862424763
494,0.0016122098022355977,0.0004299226139294927
495,0.0013972484952708513,0.0004299226139294927
496,0.0004299226139294927,0.0
497,0.0006448839208942391,0.0
498,0.002901977644024076,0.0005374032674118659
499,0.0006448839208942391,0.0
500,0.0017196904557179708,0.0007523645743766122
501,0.0010748065348237317,0.00021496130696474635
502,0.0012897678417884782,0.0
503,0.0004299226139294927,0.0
504,0.00032244196044711954,0.0
505,0.004191745485812554,0.0013972484952708513
506,0.0013972484952708513,0.00021496130696474635
507,0.003116938950988822,0.0009673258813413585
508,0.0008598452278589854,0.0
509,0.0060189165950128975,0.0025795356835769563
510,0.0021496130696474634,0.00032244196044711954
511,0.0011822871883061048,0.0
512,0.005588993981083405,0.0006448839208942391
513,0.00408426483233018,0.0006448839208942391
514,0.005051590713671539,0.0009673258813413585
515,0.00204213241616509,0.0022570937231298368
516,0.0004299226139294927,0.0
517,0.0,0.0
518,0.0013972484952708513,0.00032244196044711954
519,0.0006448839208942391,0.0
520,0.0044067067927773,0.0009673258813413585
521,0.008598452278589854,0.006878761822871883
522,0.0063413585554600175,0.0015047291487532244
523,0.00010748065348237318,0.0
524,0.003116938950988822,0.00021496130696474635
525,0.00010748065348237318,0.0
526,0.003761822871883061,0.0013972484952708513
527,0.002472055030094583,0.0004299226139294927
528,0.0007523645743766122,0.00010748065348237318
529,0.0007523645743766122,0.0
530,0.0005374032674118659,0.0
531,0.0025795356835769563,0.001827171109200344
532,0.0009673258813413585,0.00010748065348237318
533,0.0032244196044711954,0.0007523645743766122
534,0.001827171109200344,0.00021496130696474635
535,0.00021496130696474635,0.0
536,0.0007523645743766122,0.00021496130696474635
537,0.003761822871883061,0.002472055030094583
538,0.014402407566638005,0.006233877901977644
539,0.004729148753224419,0.005374032674118658
540,0.0004299226139294927,0.0
541,0.0021496130696474634,0.0011822871883061048
542,0.001934651762682717,0.00032244196044711954
543,0.0005374032674118659,0.0
544,0.0023645743766122097,0.00032244196044711954
545,0.0007523645743766122,0.0
546,0.0008598452278589854,0.0
547,0.005051590713671539,0.0007523645743766122
548,0.0004299226139294927,0.0
549,0.006448839208942391,0.0030094582975064487
550,0.0015047291487532244,0.00010748065348237318
551,0.0007523645743766122,0.0
552,0.0004299226139294927,0.0
553,0.0063413585554600175,0.0013972484952708513
554,0.0004299226139294927,0.0
555,0.0008598452278589854,0.0
556,0.0021496130696474634,0.00021496130696474635
557,0.00204213241616509,0.00032244196044711954
558,0.0012897678417884782,0.00010748065348237318
559,0.0006448839208942391,0.00021496130696474635
560,0.005696474634565778,0.0021496130696474634
561,0.0021496130696474634,0.0008598452278589854
562,0.0007523645743766122,0.00010748065348237318
563,0.0023645743766122097,0.0006448839208942391
564,0.005696474634565778,0.0008598452278589854
565,0.0005374032674118659,0.0
566,0.00021496130696474635,0.0
567,0.0006448839208942391,0.0
568,0.005481513327601032,0.0016122098022355977
569,0.003869303525365434,0.0017196904557179708
570,0.0021496130696474634,0.0
571,0.001827171109200344,0.0007523645743766122
572,0.0006448839208942391,0.0
573,0.00032244196044711954,0.0
574,0.0007523645743766122,0.0
575,0.003761822871883061,0.0004299226139294927
576,0.0008598452278589854,0.0
577,0.001934651762682717,0.00021496130696474635
578,0.0008598452278589854,0.00010748065348237318
579,0.0010748065348237317,0.0
580,0.0006448839208942391,0.0
581,0.0015047291487532244,0.00010748065348237318
582,0.0012897678417884782,0.0006448839208942391
583,0.0006448839208942391,0.0
584,0.0015047291487532244,0.0
585,0.0005374032674118659,0.00021496130696474635
586,0.0004299226139294927,0.0
587,0.001827171109200344,0.00032244196044711954
588,0.0006448839208942391,0.0
589,0.00010748065348237318,0.0
590,0.00032244196044711954,0.0
591,0.003976784178847808,0.0005374032674118659
592,0.0006448839208942391,0.0
593,0.00010748065348237318,0.0
594,0.0009673258813413585,0.00010748065348237318
595,0.0004299226139294927,0.0
596,0.00204213241616509,0.0015047291487532244
597,0.00408426483233018,0.004191745485812554
598,0.0010748065348237317,0.0
599,0.0007523645743766122,0.0
600,0.0007523645743766122,0.0
601,0.003869303525365434,0.0015047291487532244
602,0.0011822871883061048,0.0
603,0.0012897678417884782,0.0005374032674118659
604,0.0004299226139294927,0.0
605,0.0004299226139294927,0.0
606,0.0017196904557179708,0.00032244196044711954
607,0.0008598452278589854,0.0
608,0.0005374032674118659,0.0
609,0.0007523645743766122,0.00010748065348237318
610,0.0009673258813413585,0.0
611,0.003116938950988822,0.00010748065348237318
612,0.0006448839208942391,0.00204213241616509
613,0.0,0.0
614,0.0015047291487532244,0.0012897678417884782
615,0.00021496130696474635,0.0
616,0.008383490971625107,0.009565778159931213
617,0.0025795356835769563,0.0012897678417884782
618,0.0004299226139294927,0.0
619,0.0023645743766122097,0.0004299226139294927
620,0.0012897678417884782,0.0004299226139294927
621,0.0010748065348237317,0.00021496130696474635
622,0.001934651762682717,0.002472055030094583
623,0.0006448839208942391,0.0005374032674118659
624,0.0027944969905417025,0.0010748065348237317
625,0.00010748065348237318,0.0
626,0.0021496130696474634,0.0
627,0.00010748065348237318,0.0
628,0.001934651762682717,0.0006448839208942391
629,0.0,0.0
630,0.0006448839208942391,0.0
631,0.0035468615649183145,0.00010748065348237318
632,0.0005374032674118659,0.0
633,0.0,0.0
634,0.00010748065348237318,0.0
635,0.0,0.0
636,0.00032244196044711954,0.0
637,0.0017196904557179708,0.0015047291487532244
638,0.0004299226139294927,0.0
639,0.0004299226139294927,0.0
640,0.0004299226139294927,0.0
641,0.001827171109200344,0.00021496130696474635
642,0.0,0.0
643,0.0004299226139294927,0.00010748065348237318
644,0.0006448839208942391,0.0
645,0.0,0.0
646,0.0012897678417884782,0.0
647,0.0012897678417884782,0.0
648,0.00032244196044711954,0.0
649,0.0005374032674118659,0.0
650,0.0004299226139294927,0.0
651,0.00021496130696474635,0.0
652,0.0004299226139294927,0.0
653,0.00032244196044711954,0.0
654,0.0005374032674118659,0.0
655,0.0005374032674118659,0.00010748065348237318
656,0.00010748065348237318,0.0
657,0.00032244196044711954,0.0
658,0.0013972484952708513,0.0007523645743766122
659,0.00010748065348237318,0.0
660,0.0005374032674118659,0.0
661,0.0016122098022355977,0.00010748065348237318
662,0.0010748065348237317,0.0005374032674118659
663,0.0009673258813413585,0.00010748065348237318
664,0.0008598452278589854,0.0
665,0.0005374032674118659,0.0
666,0.00010748065348237318,0.0
667,0.0012897678417884782,0.00010748065348237318
668,0.0010748065348237317,0.00032244196044711954
669,0.0013972484952708513,0.0008598452278589854
670,0.0034393809114359416,0.003869303525365434
671,0.00032244196044711954,0.0
672,0.0015047291487532244,0.0
673,0.0004299226139294927,0.0
674,0.0004299226139294927,0.0
675,0.0008598452278589854,0.0
676,0.0,0.0
677,0.0005374032674118659,0.0
678,0.0,0.0
679,0.0,0.0
680,0.00032244196044711954,0.0
681,0.0004299226139294927,0.0
682,0.00032244196044711954,0.0
683,0.00021496130696474635,0.0
684,0.00010748065348237318,0.0
685,0.0009673258813413585,0.0
686,0.0008598452278589854,0.00021496130696474635
687,0.00010748065348237318,0.0
688,0.00010748065348237318,0.0
689,0.0008598452278589854,0.0
690,0.00021496130696474635,0.0
691,0.00021496130696474635,0.0
692,0.0004299226139294927,0.0
693,0.00032244196044711954,0.0
694,0.0,0.0
695,0.0009673258813413585,0.0
696,0.0016122098022355977,0.00021496130696474635
697,0.0015047291487532244,0.00021496130696474635
698,0.0022570937231298368,0.0
699,0.0004299226139294927,0.0
700,0.0015047291487532244,0.00021496130696474635
701,0.0006448839208942391,0.0
702,0.00021496130696474635,0.0
703,0.0,0.0
704,0.00010748065348237318,0.0
705,0.0,0.0
706,0.0012897678417884782,0.0
707,0.00021496130696474635,0.0
708,0.0005374032674118659,0.0
709,0.00021496130696474635,0.0
710,0.00010748065348237318,0.0
711,0.00021496130696474635,0.0
712,0.0011822871883061048,0.0005374032674118659
713,0.0,0.0
714,0.0009673258813413585,0.00021496130696474635
715,0.0008598452278589854,0.0
716,0.0005374032674118659,0.00021496130696474635
717,0.0007523645743766122,0.0
718,0.00010748065348237318,0.0
719,0.0023645743766122097,0.0021496130696474634
720,0.00021496130696474635,0.0
721,0.00010748065348237318,0.0
722,0.0010748065348237317,0.0
723,0.0005374032674118659,0.0
724,0.00032244196044711954,0.0
725,0.00021496130696474635,0.0
726,0.0010748065348237317,0.00010748065348237318
727,0.00032244196044711954,0.0
728,0.00032244196044711954,0.0
729,0.00010748065348237318,0.0
730,0.0,0.0
731,0.0009673258813413585,0.00010748065348237318
732,0.0,0.0
733,0.0004299226139294927,0.0
734,0.00021496130696474635,0.0
735,0.0015047291487532244,0.00010748065348237318
736,0.0010748065348237317,0.0005374032674118659
737,0.00032244196044711954,0.0
738,0.0004299226139294927,0.0
739,0.00021496130696474635,0.0
740,0.00010748065348237318,0.0
741,0.00010748065348237318,0.0
742,0.00010748065348237318,0.0
743,0.0,0.0
744,0.0012897678417884782,0.00032244196044711954
745,0.0007523645743766122,0.00010748065348237318
746,0.0007523645743766122,0.0
747,0.0007523645743766122,0.0
748,0.0011822871883061048,0.0
749,0.0006448839208942391,0.0
750,0.00010748065348237318,0.0
751,0.0023645743766122097,0.00021496130696474635
752,0.0,0.0
753,0.0004299226139294927,0.0
754,0.0006448839208942391,0.00032244196044711954
755,0.0,0.0
756,0.0008598452278589854,0.00021496130696474635
757,0.0,0.0
758,0.00021496130696474635,0.0
759,0.00021496130696474635,0.0
760,0.00010748065348237318,0.0
761,0.0004299226139294927,0.0
762,0.0004299226139294927,0.0
763,0.0004299226139294927,0.0
764,0.00021496130696474635,0.0
765,0.0006448839208942391,0.0
766,0.0008598452278589854,0.0
767,0.0007523645743766122,0.00021496130696474635
768,0.0010748065348237317,0.0
769,0.00021496130696474635,0.0
770,0.00021496130696474635,0.0
771,0.00021496130696474635,0.0
772,0.00021496130696474635,0.0
773,0.0,0.0
774,0.00032244196044711954,0.0
775,0.00010748065348237318,0.0
776,0.00032244196044711954,0.0
777,0.001934651762682717,0.0
778,0.0011822871883061048,0.0
779,0.00010748065348237318,0.0
780,0.0005374032674118659,0.0
781,0.00021496130696474635,0.0
782,0.00032244196044711954,0.0
783,0.00021496130696474635,0.0
784,0.00010748065348237318,0.0
785,0.0,0.0
786,0.00032244196044711954,0.00032244196044711954
787,0.00032244196044711954,0.0
788,0.00010748065348237318,0.0
789,0.00010748065348237318,0.0
790,0.0005374032674118659,0.0
791,0.0,0.0
792,0.00032244196044711954,0.0
793,0.00010748065348237318,0.0
794,0.0,0.0
795,0.00021496130696474635,0.0
796,0.00021496130696474635,0.0
797,0.0,0.0
798,0.0008598452278589854,0.0
799,0.0005374032674118659,0.0
800,0.00021496130696474635,0.0
801,0.00010748065348237318,0.0
802,0.00032244196044711954,0.0
803,0.00010748065348237318,0.0
804,0.00010748065348237318,0.0
805,0.0005374032674118659,0.0
806,0.00010748065348237318,0.0
807,0.00021496130696474635,0.0
808,0.00021496130696474635,0.0
809,0.0,0.0
810,0.00010748065348237318,0.0
811,0.00010748065348237318,0.0
812,0.0,0.0
813,0.0,0.0
814,0.0006448839208942391,0.0
815,0.00021496130696474635,0.0
816,0.00021496130696474635,0.0
817,0.0,0.0
818,0.0017196904557179708,0.0
819,0.0005374032674118659,0.0
820,0.00032244196044711954,0.0
821,0.00021496130696474635,0.0
822,0.0005374032674118659,0.0
823,0.00010748065348237318,0.0
824,0.00010748065348237318,0.0
825,0.0010748065348237317,0.0
826,0.00032244196044711954,0.0
827,0.0004299226139294927,0.0
828,0.0,0.0
829,0.0,0.0
830,0.00010748065348237318,0.0
831,0.00021496130696474635,0.0
832,0.0005374032674118659,0.0
833,0.0,0.0
834,0.00021496130696474635,0.0
835,0.0007523645743766122,0.00032244196044711954
836,0.00021496130696474635,0.0
837,0.0004299226139294927,0.0
838,0.00021496130696474635,0.0
839,0.0,0.0
840,0.0004299226139294927,0.0
841,0.00010748065348237318,0.0
842,0.0,0.0
843,0.00021496130696474635,0.0
844,0.0,0.0
845,0.0004299226139294927,0.0
846,0.0004299226139294927,0.0
847,0.0004299226139294927,0.0
848,0.0,0.0
849,0.00021496130696474635,0.0
850,0.00010748065348237318,0.0
851,0.0,0.0
852,0.0,0.0
853,0.00010748065348237318,0.0
854,0.00010748065348237318,0.0
855,0.00032244196044711954,0.0
856,0.0,0.0
857,0.00032244196044711954,0.0
858,0.0,0.0
859,0.0,0.0
860,0.0,0.0
861,0.0,0.0
862,0.00010748065348237318,0.0
863,0.00032244196044711954,0.0
864,0.00021496130696474635,0.0
865,0.00032244196044711954,0.0
866,0.00010748065348237318,0.0
867,0.0004299226139294927,0.0
868,0.00010748065348237318,0.0
869,0.00021496130696474635,0.0
870,0.00021496130696474635,0.0
871,0.00010748065348237318,0.0
872,0.002472055030094583,0.0009673258813413585
873,0.00021496130696474635,0.0
874,0.0,0.0
875,0.0006448839208942391,0.00010748065348237318
876,0.0004299226139294927,0.0
877,0.00032244196044711954,0.0
878,0.00010748065348237318,0.0
879,0.00010748065348237318,0.0
880,0.00010748065348237318,0.0
881,0.0004299226139294927,0.0
882,0.0,0.0
883,0.0,0.0
884,0.00010748065348237318,0.0
885,0.0006448839208942391,0.0
886,0.00021496130696474635,0.0
887,0.0,0.0
888,0.00021496130696474635,0.0
889,0.0,0.0
890,0.0008598452278589854,0.00010748065348237318
891,0.00021496130696474635,0.0
892,0.0,0.0
893,0.0,0.0
894,0.00010748065348237318,0.0
895,0.00010748065348237318,0.0
896,0.00010748065348237318,0.0
897,0.00021496130696474635,0.0
898,0.00032244196044711954,0.0
899,0.00010748065348237318,0.0
900,0.0,0.0
901,0.0004299226139294927,0.00032244196044711954
902,0.0004299226139294927,0.0
903,0.0,0.0
904,0.00010748065348237318,0.0
905,0.00010748065348237318,0.0
906,0.00021496130696474635,0.0
907,0.00032244196044711954,0.0
908,0.0,0.0
909,0.0,0.0
910,0.0,0.0
911,0.0,0.0
912,0.00032244196044711954,0.0
913,0.00010748065348237318,0.0
914,0.0004299226139294927,0.0
915,0.0004299226139294927,0.0
916,0.00010748065348237318,0.0
917,0.0,0.0
918,0.00010748065348237318,0.0
919,0.0,0.0
920,0.00021496130696474635,0.0
921,0.00032244196044711954,0.0
922,0.00010748065348237318,0.0
923,0.0,0.0
924,0.0,0.0
925,0.00021496130696474635,0.0
926,0.0,0.0
927,0.00032244196044711954,0.0
928,0.0,0.0
929,0.00010748065348237318,0.0
930,0.00010748065348237318,0.0
931,0.00010748065348237318,0.0
932,0.0,0.0
933,0.0,0.0
934,0.00021496130696474635,0.0
935,0.0,0.0
936,0.0,0.0
937,0.0,0.0
938,0.00010748065348237318,0.0
939,0.0,0.0
940,0.0,0.0
941,0.0,0.0
942,0.00010748065348237318,0.0
943,0.0006448839208942391,0.00010748065348237318
944,0.00010748065348237318,0.0
945,0.0,0.0
946,0.0,0.0
947,0.0,0.0
948,0.0,0.0
949,0.0007523645743766122,0.0
950,0.0005374032674118659,0.0
951,0.00010748065348237318,0.0
952,0.00010748065348237318,0.0
953,0.00032244196044711954,0.0
954,0.00010748065348237318,0.0
955,0.0,0.0
956,0.00010748065348237318,0.0
957,0.00010748065348237318,0.0
958,0.00010748065348237318,0.0
959,0.00021496130696474635,0.0
960,0.00021496130696474635,0.0
961,0.0,0.0
962,0.0,0.0
963,0.00010748065348237318,0.0
964,0.00010748065348237318,0.0
965,0.0,0.0
966,0.00021496130696474635,0.0
967,0.0,0.0
968,0.00010748065348237318,0.0
969,0.0,0.0
970,0.00010748065348237318,0.0
971,0.0,0.0
972,0.0,0.0
973,0.0,0.0
974,0.0,0.0
975,0.00010748065348237318,0.0
976,0.00010748065348237318,0.0
977,0.0,0.0
978,0.00010748065348237318,0.0
979,0.00010748065348237318,0.0
980,0.0,0.0
981,0.0,0.0
982,0.0,0.0
983,0.0,0.0
984,0.0,0.0
985,0.00010748065348237318,0.0
986,0.0,0.0
987,0.00010748065348237318,0.0
988,0.0,0.0
989,0.0,0.0
990,0.0,0.0
991,0.00021496130696474635,0.0
992,0.0,0.0
993,0.00010748065348237318,0.0
994,0.0,0.0
995,0.0,0.0
996,0.00010748065348237318,0.0
997,0.00010748065348237318,0.0
998,0.0,0.0
999,0.0,0.0
1000,0.0,0.0
1001,0.00010748065348237318,0.0
1002,0.00021496130696474635,0.0
1003,0.0,0.0
1004,0.0,0.0
1005,0.0,0.0
1006,0.00010748065348237318,0.0
1007,0.0,0.0
1008,0.00010748065348237318,0.0
1009,0.0,0.0
1010,0.0,0.0
1011,0.00021496130696474635,0.0
1012,0.00021496130696474635,0.0
1013,0.0,0.0
1014,0.0,0.0
1015,0.0,0.0
1016,0.00032244196044711954,0.0
1017,0.00010748065348237318,0.0
1018,0.00010748065348237318,0.0
1019,0.0,0.0
1020,0.0,0.0
1021,0.0,0.0
1022,0.00021496130696474635,0.0
1023,0.00010748065348237318,0.0
1024,0.0,0.0
1025,0.0,0.0
1026,0.00010748065348237318,0.0
1027,0.0,0.0
1028,0.0,0.0
1029,0.00010748065348237318,0.0
1030,0.00010748065348237318,0.0
1031,0.0,0.0
1032,0.00021496130696474635,0.0
1033,0.0,0.0
1034,0.0,0.0
1035,0.0,0.0
1036,0.00021496130696474635,0.0
1037,0.0,0.0
1038,0.0,0.0
1039,0.0,0.0
1040,0.00010748065348237318,0.0
1041,0.0,0.0
1042,0.0,0.0
1043,0.0,0.0
1044,0.00010748065348237318,0.0
1045,0.00010748065348237318,0.0
1046,0.00010748065348237318,0.0
1047,0.0,0.0
1048,0.0,0.0
1049,0.0,0.0
1050,0.0,0.0
1051,0.00010748065348237318,0.0
1052,0.0,0.0
1053,0.0,0.0
1054,0.0,0.0
1055,0.00010748065348237318,0.0
1056,0.00010748065348237318,0.0
1057,0.0,0.0
1058,0.0,0.0
1059,0.0,0.0
1060,0.0,0.0
1061,0.00010748065348237318,0.0
1062,0.0,0.0
1063,0.0,0.0
1064,0.0,0.0
1065,0.0,0.0
1066,0.0,0.0
1067,0.0,0.0
1068,0.0,0.0
1069,0.0,0.0
1070,0.0,0.0

